Design and Evaluation of Next-Generation Cellular Networks through Digital and Physical Open and Programmable Platforms

The evolution of the Radio Access Network (RAN) in 5G and 6G technologies marks a shift toward open, programmable, and softwarized architectures, driven by the Open RAN paradigm. This approach emphasizes open interfaces for telemetry sharing, intelligent data-driven control loops for network optimization, and virtualization and disaggregation of multi-vendor RAN components. While promising, this transition introduces significant challenges, including the need to design interoperable solutions, acquire datasets to train and test AI/ML algorithms for inference and control, and develop testbeds to benchmark these solutions. Experimental wireless platforms and private 5G deployments play a key role, providing architectures comparable to real-world systems and enabling prototyping and testing in realistic environments. This dissertation focuses on the development and evaluation of complementary experimental platforms: Colosseum, the world's largest Open RAN digital twin, and X5G, an open, programmable, multi-vendor private 5G O-RAN testbed with GPU acceleration. The main contributions include: (i) CaST, enabling automated creation and validation of digital twin wireless scenarios through 3D modeling, ray-tracing, and channel sounding; (ii) validation of Colosseum digital twins at scale, demonstrating that emulated environments closely reproduce real-world setups; (iii) X5G, integrating NVIDIA Aerial GPU-accelerated PHY processing with OpenAirInterface higher layers; (iv) a GPU-accelerated dApp framework for real-time RAN inference, enabling sub-millisecond control loops for AI-native applications including ISAC; and (v) intelligent RAN applications spanning spectrum sharing, interference detection, network slicing, security, and CSI-based sensing. Overall, this dissertation provides an end-to-end methodology bridging digital and physical experimentation for next-generation cellular networks.

==> fig/chap5/cusense/run12_kalman_ultra_smooth_trajectory_tikz.csv <==
sample,orig_sample,raw_x,raw_y,avg_x,avg_y,kalman_x,kalman_y,gt_x,gt_y
0,5000,33.0000,35.0000,36.0000,36.0000,35.5323,32.4419,34.6828,37.1717
1,5010,36.0000,31.0000,36.0000,36.0000,35.5728,32.7453,35.3928,38.0962
2,5020,36.0000,36.0000,35.0000,34.0000,35.5767,32.8869,35.5607,38.4555
3,5030,36.0000,33.0000,35.0000,35.0000,35.5460,33.1013,35.4651,38.5118
4,5040,34.0000,32.0000,35.0000,34.0000,35.5159,33.2370,35.4016,38.5495
5,5050,34.0000,35.0000,34.0000,34.0000,35.4527,33.2983,35.5701,38.9130
6,5060,32.0000,40.0000,35.0000,36.0000,35.3930,33.4901,35.5381,38.9319
7,5070,35.0000,34.0000,36.0000,35.0000,35.4187,33.6977,35.0133,38.3208
8,5080,36.0000,33.0000,36.0000,33.0000,35.4770,33.7339,35.2107,38.6622
9,5090,35.0000,37.0000,36.0000,34.0000,35.5323,33.7676,34.8555,38.4143
10,5100,36.0000,33.0000,35.0000,33.0000,35.5249,33.7802,35.1472,38.6997
11,5110,33.0000,34.0000,35.0000,35.0000,35.4928,33.8253,35.2184,39.1204
12,5120,34.0000,30.0000,35.0000,31.0000,35.4619,33.8068,35.5156,39.4133
13,5130,36.0000,35.0000,35.0000,35.0000,35.3745,33.7893,35.1546,39.1580
14,5140,35.0000,32.0000,35.0000,32.0000,35.3972,33.8354,35.3549,39.5078
15,5150,35.0000,33.0000,34.0000,34.0000,35.3194,33.8143,35.3870,39.4890
16,5160,36.0000,33.0000,35.0000,34.0000,35.2607,33.8657,35.2907,39.5458
17,5170,35.0000,36.0000,36.0000,36.0000,35.2969,33.9885,35.2908,39.5459
18,5180,35.0000,35.0000,35.0000,29.0000,35.3143,33.9281,35.5251,39.8807
19,5190,34.0000,25.0000,34.0000,23.0000,35.2557,33.1743,35.5251,39.8807
20,5200,36.0000,40.0000,35.0000,31.0000,35.2008,32.7504,35.4605,39.9186
21,5210,34.0000,31.0000,35.0000,33.0000,35.2057,32.7000,35.4605,39.9186
22,5220,35.0000,22.0000,33.0000,22.0000,35.0721,32.3175,35.3636,39.9755
23,5230,33.0000,21.0000,34.0000,23.0000,34.9759,31.4978,35.6323,40.2959
24,5240,34.0000,31.0000,34.0000,26.0000,34.8764,30.8402,35.7734,40.6967
25,5250,35.0000,29.0000,34.0000,31.0000,34.7913,30.6653,35.8061,40.6776
26,5260,35.0000,23.0000,35.0000,24.0000,34.7665,30.3791,35.4698,40.3911
27,5270,36.0000,45.0000,36.0000,39.0000,34.7927,30.2428,35.4373,40.4101
28,5280,36.0000,37.0000,36.0000,38.0000,34.9152,30.8759,35.3724,40.4482
29,5290,32.0000,38.0000,36.0000,36.0000,34.9971,31.3299,35.4048,40.4292
30,5300,36.0000,37.0000,36.0000,36.0000,35.0497,31.6695,35.5772,40.8113
31,5310,26.0000,35.0000,35.0000,35.0000,35.1187,31.9948,35.5446,40.8304
32,5320,35.0000,30.0000,35.0000,29.0000,35.0906,31.9695,35.1776,40.5622
33,5330,36.0000,36.0000,36.0000,37.0000,35.1316,32.1275,35.4139,40.9068
34,5340,35.0000,27.0000,35.0000,33.0000,35.1970,32.4077,35.6201,41.2745
35,5350,36.0000,37.0000,35.0000,36.0000,35.1906,32.4681,35.5543,41.3126
36,5360,36.0000,37.0000,36.0000,35.0000,35.2361,32.7467,35.8286,41.6464
37,5370,36.0000,37.0000,36.0000,38.0000,35.3051,33.1290,35.7294,41.7041
38,5380,36.0000,40.0000,36.0000,37.0000,35.3711,33.5185,35.6963,41.7233
39,5390,36.0000,38.0000,35.0000,39.0000,35.4247,33.9912,35.5973,41.7809
40,5400,35.0000,38.0000,35.0000,35.0000,35.3989,34.2964,35.2589,41.4848
41,5410,36.0000,38.0000,36.0000,36.0000,35.3996,34.3855,35.0951,41.5804
42,5420,37.0000,36.0000,36.0000,39.0000,35.4597,34.8213,35.0624,41.5996
43,5430,37.0000,32.0000,36.0000,34.0000,35.5423,35.0582,35.2344,41.9920
44,5440,36.0000,38.0000,36.0000,35.0000,35.5948,35.0676,35.4747,42.3506
45,5450,36.0000,38.0000,36.0000,39.0000,35.6183,35.3797,35.3420,42.4276
46,5460,36.0000,36.0000,36.0000,37.0000,35.6488,35.6793,35.0696,42.0878
47,5470,34.0000,45.0000,36.0000,36.0000,35.6928,35.8259,35.1025,42.0686
48,5480,35.0000,32.0000,36.0000,36.0000,35.7350,35.9227,35.1025,42.0686
49,5490,33.0000,43.0000,34.0000,26.0000,35.6924,35.6899,35.1025,42.0686
50,5500,36.0000,35.0000,36.0000,36.0000,35.6516,35.5437,35.1025,42.0686
51,5510,35.0000,32.0000,35.0000,36.0000,35.6434,35.7229,35.0696,42.0878
52,5520,35.0000,38.0000,35.0000,36.0000,35.6031,35.7421,34.7351,41.7902
53,5530,34.0000,43.0000,35.0000,42.0000,35.5628,36.1917,34.7024,41.8092
54,5540,29.0000,49.0000,34.0000,42.0000,35.4548,36.8167,34.9051,42.1836
55,5550,36.0000,40.0000,36.0000,40.0000,35.4623,37.1943,34.9050,42.1835
56,5560,33.0000,44.0000,36.0000,39.0000,35.5106,37.5486,34.8393,42.2217
57,5570,35.0000,41.0000,36.0000,40.0000,35.5573,37.7844,35.5274,43.3328
58,5580,32.0000,45.0000,32.0000,44.0000,35.3985,38.3660,35.4269,43.3910
59,5590,34.0000,38.0000,32.0000,41.0000,35.0839,38.9084,35.3263,43.4491
60,5600,34.0000,42.0000,32.0000,40.0000,34.8517,39.1553,34.9845,43.1377
61,5610,33.0000,47.0000,32.0000,46.0000,34.6051,39.6404,35.1589,43.5458
62,5620,18.0000,5.0000,34.0000,45.0000,34.4607,40.3392,35.0249,43.6229
63,5630,26.0000,38.0000,35.0000,38.0000,34.4765,40.5976,35.1668,44.0554
64,5640,36.0000,41.0000,35.0000,39.0000,34.4625,40.5654,35.1332,44.0748
65,5650,20.0000,40.0000,36.0000,41.0000,34.5261,40.7433,35.3102,44.4927
66,5660,36.0000,37.0000,36.0000,39.0000,34.6212,40.9121,35.3779,44.4538
67,5670,36.0000,40.0000,35.0000,37.0000,34.6391,40.7973,35.4896,44.9159
68,5680,34.0000,30.0000,36.0000,35.0000,34.7259,40.6047,35.8084,45.2657
69,5690,33.0000,36.0000,33.0000,34.0000,34.7058,40.1950,35.7053,45.3244
70,5700,36.0000,39.0000,34.0000,37.0000,34.5630,39.9481,35.0734,44.6289
71,5710,36.0000,39.0000,35.0000,40.0000,34.5612,39.9737,35.2170,45.0719
72,5720,36.0000,45.0000,36.0000,43.0000,34.6607,40.2120,35.2510,45.0524
73,5730,36.0000,46.0000,35.0000,46.0000,34.7333,40.7164,35.1489,45.1109
74,5740,32.0000,47.0000,35.0000,45.0000,34.7426,41.2719,35.3624,45.5202
75,5750,36.0000,44.0000,36.0000,43.0000,34.7967,41.6061,35.3624,45.5202
76,5760,26.0000,31.0000,35.0000,44.0000,34.8817,42.0030,35.0470,45.1694
77,5770,36.0000,48.0000,36.0000,46.0000,34.9621,42.3894,34.9789,45.2082
78,5780,36.0000,40.0000,35.0000,43.0000,34.9968,42.8158,35.0129,45.1888
79,5790,35.0000,42.0000,35.0000,41.0000,35.0046,42.8758,34.9790,45.2084
80,5800,36.0000,41.0000,35.0000,42.0000,34.9634,42.9429,34.8770,45.2668
81,5810,33.0000,26.0000,35.0000,39.0000,34.9812,42.9977,34.8769,45.2666
82,5820,31.0000,28.0000,28.0000,22.0000,34.7113,41.9583,34.8770,45.2668
83,5830,35.0000,41.0000,31.0000,29.0000,34.2796,40.7517,34.7750,45.3250
84,5840,36.0000,45.0000,36.0000,43.0000,33.9801,39.9224,34.8835,45.7938
85,5850,35.0000,45.0000,36.0000,46.0000,34.1122,40.4355,34.5377,45.4611
86,5860,36.0000,46.0000,36.0000,46.0000,34.2410,40.9671,34.7128,45.8913
87,5870,28.0000,41.0000,35.0000,42.0000,34.3524,41.3265,34.6786,45.9108
88,5880,36.0000,43.0000,35.0000,41.0000,34.3856,41.2380,35.1388,46.7283
89,5890,36.0000,44.0000,36.0000,45.0000,34.4780,41.4915,35.3906,47.1349
90,5900,36.0000,45.0000,36.0000,44.0000,34.5942,41.8084,35.2512,47.2137
91,5910,35.0000,45.0000,36.0000,45.0000,34.7092,42.1495,35.2164,47.2334
92,5920,35.0000,47.0000,35.0000,46.0000,34.7491,42.5351,34.7241,46.9637
93,5930,36.0000,46.0000,35.0000,47.0000,34.7694,43.0781,34.4440,46.5808
94,5940,35.0000,49.0000,36.0000,45.0000,34.8317,43.4530,34.3072,46.6589
95,5950,36.0000,42.0000,36.0000,43.0000,34.9328,43.6499,34.0316,46.2804
96,5960,34.0000,52.0000,36.0000,44.0000,35.0031,43.7397,34.5517,47.0618
97,5970,37.0000,41.0000,37.0000,43.0000,35.1212,43.8611,34.4828,47.1010
98,5980,36.0000,42.0000,36.0000,43.0000,35.2757,43.9119,34.6259,47.5682
99,5990,37.0000,43.0000,36.0000,44.0000,35.3557,44.0059,34.7708,48.0409
100,6000,36.0000,45.0000,36.0000,45.0000,35.4317,44.1916,34.3487,47.7252
101,6010,35.0000,45.0000,35.0000,46.0000,35.4948,44.4330,34.2794,47.7645
102,6020,35.0000,45.0000,35.0000,46.0000,35.4762,44.7095,34.4917,48.1984
103,6030,33.0000,53.0000,35.0000,46.0000,35.4581,44.9486,34.1756,47.8233
104,6040,35.0000,45.0000,35.0000,47.0000,35.3971,45.3158,34.1756,47.8233
105,6050,35.0000,52.0000,35.0000,46.0000,35.3805,45.5750,34.1409,47.8428
106,6060,34.0000,47.0000,34.0000,47.0000,35.3036,45.8245,34.0718,47.8819
107,6070,32.0000,50.0000,34.0000,48.0000,35.2045,46.1412,34.3174,48.2969
108,6080,34.0000,49.0000,34.0000,48.0000,35.0922,46.4449,34.0373,47.9017
109,6090,34.0000,48.0000,34.0000,49.0000,34.9930,46.8058,34.0373,47.9017
110,6100,33.0000,47.0000,33.0000,48.0000,34.8713,47.1347,33.6576,47.5697
111,6110,33.0000,46.0000,33.0000,47.0000,34.7068,47.3367,33.6234,47.5893
112,6120,33.0000,47.0000,32.0000,48.0000,34.5163,47.5309,33.6576,47.5697
113,6130,32.0000,49.0000,32.0000,48.0000,34.2849,47.7587,33.6577,47.5698
114,6140,33.0000,52.0000,33.0000,50.0000,34.1472,48.0721,33.7608,48.0581
115,6150,33.0000,49.0000,34.0000,50.0000,34.1020,48.4846,33.7954,48.0385
116,6160,35.0000,51.0000,33.0000,50.0000,33.9743,48.8260,33.9697,48.4935
117,6170,32.0000,49.0000,32.0000,50.0000,33.8456,49.1682,33.8308,48.5720
118,6180,32.0000,48.0000,31.0000,49.0000,33.6483,49.4004,33.9012,49.0915
119,6190,30.0000,51.0000,31.0000,50.0000,33.3865,49.5969,33.9012,49.0915
120,6200,31.0000,50.0000,31.0000,49.0000,33.1120,49.8262,33.4492,48.7874
121,6210,31.0000,49.0000,30.0000,49.0000,32.7831,49.9850,33.3800,48.8265
122,6220,31.0000,50.0000,31.0000,49.0000,32.5416,50.1119,33.5524,49.2883
123,6230,29.0000,50.0000,30.0000,49.0000,32.2969,50.2248,33.2069,48.9243
124,6240,30.0000,49.0000,30.0000,50.0000,32.0065,50.3827,33.3433,49.4061
125,6250,30.0000,48.0000,31.0000,49.0000,31.7915,50.4814,33.0684,49.0023
126,6260,28.0000,49.0000,30.0000,49.0000,31.5558,50.5426,33.2737,49.4453
127,6270,29.0000,49.0000,29.0000,49.0000,31.2345,50.6019,32.9302,49.0805
128,6280,31.0000,49.0000,30.0000,49.0000,30.9758,50.6521,33.1693,49.5041
129,6290,33.0000,45.0000,32.0000,47.0000,30.8419,50.6168,33.3763,49.9525
130,6300,33.0000,51.0000,32.0000,49.0000,30.8362,50.5065,33.3063,49.9921
131,6310,29.0000,52.0000,30.0000,51.0000,30.7596,50.6633,32.9955,49.6020
132,6320,34.0000,51.0000,31.0000,50.0000,30.6088,50.7906,33.0964,50.1098
133,6330,30.0000,51.0000,32.0000,50.0000,30.6269,50.9043,32.7871,49.7194
134,6340,33.0000,46.0000,29.0000,49.0000,30.4148,50.9737,32.7523,49.7389
135,6350,36.0000,35.0000,32.0000,46.0000,30.3491,50.8320,32.7523,49.7389
136,6360,36.0000,42.0000,31.0000,47.0000,30.3288,50.6114,32.6830,49.7781
137,6370,37.0000,42.0000,36.0000,38.0000,30.6212,49.9440,32.6830,49.7781
138,6380,31.0000,52.0000,32.0000,50.0000,30.8500,49.6222,32.6137,49.8172
139,6390,28.0000,51.0000,30.0000,51.0000,30.7675,49.8051,32.8869,50.2279
140,6400,35.0000,44.0000,31.0000,49.0000,30.6592,49.8820,32.8867,50.2276
141,6410,30.0000,47.0000,34.0000,46.0000,30.8047,49.6729,32.5445,49.8564
142,6420,34.0000,46.0000,34.0000,46.0000,31.0094,49.4248,32.5097,49.8757
143,6430,31.0000,51.0000,33.0000,48.0000,31.0833,49.3190,32.7122,50.3258
144,6440,35.0000,24.0000,33.0000,48.0000,31.2116,49.2907,32.3366,49.9735
145,6450,35.0000,47.0000,32.0000,47.0000,31.1576,49.1632,32.5379,50.4238
146,6460,33.0000,47.0000,32.0000,48.0000,31.2135,49.0880,32.6364,50.9388
147,6470,36.0000,42.0000,32.0000,49.0000,31.2039,49.0793,32.9128,51.3615
148,6480,36.0000,47.0000,34.0000,49.0000,31.2509,49.1193,32.9792,51.9085
149,6490,31.0000,48.0000,30.0000,49.0000,31.2660,49.1560,32.6303,51.5193
150,6500,27.0000,46.0000,28.0000,49.0000,31.0340,49.1738,32.5245,51.5783
151,6510,30.0000,50.0000,30.0000,49.0000,30.8127,49.1893,32.1111,51.2332
152,6520,25.0000,50.0000,28.0000,51.0000,30.6068,49.2893,32.2779,51.7161
153,6530,28.0000,54.0000,28.0000,52.0000,30.3096,49.5122,32.2427,51.7357
154,6540,28.0000,54.0000,29.0000,52.0000,30.0563,49.7726,32.4114,52.2249
155,6550,26.0000,7.0000,25.0000,6.0000,29.8836,49.5928,31.7966,51.4093
156,6560,33.0000,22.0000,31.0000,47.0000,29.8251,49.1887,31.7618,51.4289
157,6570,30.0000,17.0000,31.0000,19.0000,29.9056,47.7509,31.6920,51.4679
158,6580,29.0000,42.0000,28.0000,46.0000,29.8510,45.8945,31.8911,51.9323
159,6590,27.0000,52.0000,27.0000,49.0000,29.5532,45.8832,31.5874,51.5265
160,6600,29.0000,50.0000,27.0000,50.0000,29.2092,46.1354,31.5752,52.1085
161,6610,28.0000,49.0000,30.0000,49.0000,29.0784,46.3630,31.1348,51.7801
162,6620,32.0000,33.0000,32.0000,45.0000,29.1578,46.4144,30.9073,51.3398
163,6630,26.0000,48.0000,31.0000,42.0000,29.2797,45.7767,31.1347,51.7799
164,6640,28.0000,50.0000,29.0000,50.0000,29.2557,45.8460,30.8036,51.3978
165,6650,27.0000,54.0000,27.0000,50.0000,29.0468,46.1001,30.7347,51.4368
166,6660,29.0000,53.0000,28.0000,53.0000,28.8048,46.5617,30.8037,51.3980
167,6670,29.0000,50.0000,28.0000,51.0000,28.6436,46.9827,30.8036,51.3978
168,6680,25.0000,41.0000,24.0000,41.0000,28.3828,46.9332,30.7692,51.4172
169,6690,28.0000,48.0000,29.0000,48.0000,28.2527,46.9071,30.4427,51.0401
170,6700,14.0000,31.0000,26.0000,46.0000,28.1035,46.8886,30.3401,51.0979
171,6710,28.0000,44.0000,27.0000,45.0000,27.8586,46.7404,30.3060,51.1173
172,6720,23.0000,46.0000,28.0000,49.0000,27.7189,46.6762,30.2717,51.1366
173,6730,29.0000,51.0000,29.0000,50.0000,27.7158,46.9534,30.5278,51.5528
174,6740,17.0000,25.0000,29.0000,50.0000,27.7078,47.1838,30.1349,51.2135
175,6750,28.0000,53.0000,28.0000,51.0000,27.6850,47.3752,30.1349,51.2135
176,6760,28.0000,53.0000,29.0000,53.0000,27.6275,47.7661,30.2868,51.6882
177,6770,27.0000,51.0000,28.0000,52.0000,27.5757,48.1848,30.1837,51.7463
178,6780,30.0000,48.0000,28.0000,50.0000,27.4551,48.4337,30.0461,51.8234
179,6790,27.0000,51.0000,28.0000,50.0000,27.4111,48.5491,30.0118,51.8427
180,6800,24.0000,52.0000,25.0000,52.0000,27.2772,48.8087,29.8058,51.9586
181,6810,24.0000,49.0000,24.0000,51.0000,26.9213,49.0861,29.7716,51.9778
182,6820,31.0000,49.0000,28.0000,50.0000,26.7184,49.2594,,
183,6830,8.0000,19.0000,31.0000,50.0000,26.8793,49.3137,29.5316,52.1126
184,6840,28.0000,49.0000,28.0000,50.0000,26.9931,49.4292,29.7615,53.1214
185,6850,26.0000,50.0000,27.0000,49.0000,26.9764,49.4786,29.6921,53.1602
186,6860,28.0000,49.0000,27.0000,50.0000,26.8539,49.5829,29.6574,53.1795
187,6870,26.0000,46.0000,26.0000,48.0000,26.7406,49.5877,29.3703,52.7682
188,6880,25.0000,53.0000,25.0000,52.0000,26.5263,49.6509,29.3703,52.7682
189,6890,29.0000,42.0000,26.0000,51.0000,26.3241,49.9439,29.1638,52.8839
190,6900,21.0000,45.0000,29.0000,45.0000,26.3714,49.6989,29.0951,52.9224
191,6910,29.0000,53.0000,29.0000,50.0000,26.5027,49.6441,28.9235,53.0187
192,6920,24.0000,54.0000,25.0000,54.0000,26.4202,49.9841,28.9235,53.0187
193,6930,25.0000,52.0000,24.0000,53.0000,26.1313,50.3512,28.8890,53.0378
194,6940,24.0000,53.0000,25.0000,50.0000,25.9136,50.5068,28.8204,53.0762
195,6950,27.0000,49.0000,25.0000,50.0000,25.7453,50.5428,28.5070,52.6882
196,6960,26.0000,53.0000,24.0000,53.0000,25.5615,50.6839,28.2315,52.2863
197,6970,22.0000,49.0000,23.0000,52.0000,25.2867,50.9254,28.3708,52.7647
198,6980,22.0000,53.0000,23.0000,50.0000,24.9291,50.9573,28.1300,52.3433
199,6990,22.0000,48.0000,23.0000,49.0000,24.6015,51.0010,28.2687,52.8219
200,7000,20.0000,48.0000,21.0000,50.0000,24.3110,50.9325,28.2687,52.8219
201,7010,19.0000,53.0000,22.0000,52.0000,23.9057,51.0219,28.0286,52.4002
202,7020,20.0000,54.0000,22.0000,52.0000,23.6112,51.1634,27.9273,52.4573
203,7030,21.0000,53.0000,20.0000,53.0000,23.2620,51.3701,28.1668,52.8794
204,7040,18.0000,50.0000,19.0000,52.0000,22.7601,51.5551,28.2008,52.8603
205,7050,24.0000,51.0000,20.0000,52.0000,22.2885,51.6623,28.1328,52.8984
206,7060,24.0000,50.0000,24.0000,50.0000,22.0930,51.6875,28.0988,52.9175
207,7070,24.0000,53.0000,24.0000,51.0000,22.0899,51.6930,27.9629,52.9937
208,7080,24.0000,52.0000,23.0000,49.0000,22.0350,51.5862,27.9290,53.0127
209,7090,21.0000,50.0000,22.0000,51.0000,21.9383,51.5958,27.9648,53.5555
210,7100,21.0000,50.0000,22.0000,49.0000,21.7790,51.4729,27.8624,53.6129
211,7110,14.0000,37.0000,21.0000,50.0000,21.5914,51.4043,27.7260,53.6892
212,7120,22.0000,43.0000,17.0000,38.0000,21.2102,50.8751,27.4875,53.8229
213,7130,25.0000,42.0000,25.0000,47.0000,21.1342,50.3623,27.4535,53.8419
214,7140,21.0000,47.0000,23.0000,47.0000,21.2136,50.0851,27.2836,53.9375
215,7150,21.0000,52.0000,21.0000,50.0000,21.1032,49.9874,27.4182,54.4301
216,7160,23.0000,48.0000,22.0000,50.0000,20.9552,50.0186,26.9139,53.5832
217,7170,23.0000,52.0000,22.0000,50.0000,20.8876,49.9481,26.9140,53.5833
218,7180,22.0000,53.0000,23.0000,52.0000,20.9170,50.0518,26.6164,53.1962
219,7190,26.0000,55.0000,24.0000,53.0000,20.9606,50.2623,26.6500,53.1773
220,7200,17.0000,23.0000,23.0000,51.0000,21.0446,50.4594,26.7453,53.6779
221,7210,24.0000,49.0000,21.0000,49.0000,20.8115,49.6421,26.9098,54.1466
222,7220,21.0000,52.0000,21.0000,53.0000,20.7037,49.8012,26.6780,53.7157
223,7230,21.0000,53.0000,21.0000,53.0000,20.5997,50.0718,26.6442,53.7347
224,7240,21.0000,51.0000,22.0000,53.0000,20.5415,50.3378,26.2483,53.4032
225,7250,23.0000,54.0000,23.0000,53.0000,20.5942,50.5968,26.2149,53.4222
226,7260,22.0000,55.0000,22.0000,54.0000,20.6366,50.8723,26.1147,53.4787
227,7270,22.0000,54.0000,22.0000,55.0000,20.6419,51.1982,26.1147,53.4787
228,7280,25.0000,54.0000,21.0000,54.0000,20.5739,51.5472,26.1146,53.4785
229,7290,25.0000,53.0000,23.0000,52.0000,20.6149,51.7118,25.8246,53.0951
230,7300,25.0000,54.0000,24.0000,54.0000,20.7408,51.8469,25.8246,53.0951
231,7310,24.0000,53.0000,25.0000,53.0000,20.9787,52.0750,25.8246,53.0951
232,7320,27.0000,50.0000,24.0000,51.0000,21.1765,52.1542,25.8246,53.0951
233,7330,21.0000,53.0000,22.0000,52.0000,21.3552,51.4229,25.7585,53.1329
234,7340,23.0000,55.0000,22.0000,55.0000,21.3590,51.6119,25.7585,53.1327
235,7350,20.0000,50.0000,20.0000,51.0000,21.3009,51.7855,25.8478,53.6290
236,7360,27.0000,51.0000,24.0000,51.0000,21.2486,51.7608,25.7479,53.6853
237,7370,26.0000,54.0000,26.0000,52.0000,21.5535,51.7769,25.1113,52.9590
238,7380,22.0000,53.0000,24.0000,53.0000,21.8097,51.9255,24.7991,52.6028
239,7390,27.0000,50.0000,25.0000,52.0000,21.9744,52.0400,24.8816,53.0889
240,7400,28.0000,53.0000,27.0000,51.0000,22.3330,51.9994,24.8160,53.1261
241,7410,21.0000,53.0000,25.0000,53.0000,22.6733,52.0897,24.7834,53.1448
242,7420,25.0000,52.0000,24.0000,54.0000,22.7957,52.2925,24.5869,53.2559
243,7430,28.0000,54.0000,27.0000,54.0000,23.0078,52.4409,24.5869,53.2561
244,7440,26.0000,51.0000,27.0000,53.0000,23.3792,52.5913,24.5215,53.2931
245,7450,26.0000,54.0000,26.0000,54.0000,23.6435,52.7754,24.9170,54.1536
246,7460,25.0000,52.0000,25.0000,54.0000,23.8496,52.9482,24.8838,54.1723
247,7470,27.0000,55.0000,26.0000,54.0000,24.0098,53.1100,25.0015,54.6573
248,7480,27.0000,54.0000,26.0000,54.0000,24.2374,53.2607,24.7180,54.2654
249,7490,26.0000,54.0000,26.0000,54.0000,24.4515,53.4011,24.4055,53.8973
250,7500,24.0000,54.0000,25.0000,54.0000,24.6434,53.5229,24.3069,53.9530
251,7510,25.0000,54.0000,25.0000,53.0000,24.7466,53.5762,23.9989,53.5891
252,7520,27.0000,54.0000,27.0000,51.0000,24.9334,53.5248,23.9460,54.1570
253,7530,28.0000,44.0000,27.0000,51.0000,25.1668,53.4560,23.9130,54.1752
254,7540,29.0000,54.0000,28.0000,53.0000,25.4203,53.4041,23.6080,53.8105
255,7550,26.0000,12.0000,28.0000,54.0000,25.7309,53.4919,23.7494,54.2680
256,7560,28.0000,54.0000,27.0000,54.0000,25.9488,53.5968,23.3480,53.9579
257,7570,27.0000,54.0000,27.0000,53.0000,26.1692,53.6231,23.2506,54.0131
258,7580,24.0000,52.0000,25.0000,53.0000,26.2964,53.6853,22.8497,53.1865
259,7590,26.0000,53.0000,25.0000,53.0000,26.2695,53.6379,22.8817,53.1682
260,7600,23.0000,50.0000,25.0000,51.0000,26.3273,53.5645,22.6527,52.7805
261,7610,24.0000,53.0000,22.0000,52.0000,26.1524,53.4054,22.7164,52.7441
262,7620,26.0000,51.0000,24.0000,53.0000,26.0170,53.3826,22.5532,52.3253
263,7630,22.0000,52.0000,23.0000,52.0000,25.8813,53.3658,22.6847,52.7624
264,7640,29.0000,50.0000,22.0000,52.0000,25.6504,53.2900,22.6527,52.7805
265,7650,23.0000,53.0000,23.0000,53.0000,25.4449,53.2923,22.8817,53.1681
266,7660,21.0000,51.0000,23.0000,53.0000,25.2828,53.3007,22.8177,53.2047
267,7670,23.0000,53.0000,23.0000,52.0000,25.0911,53.2548,22.5891,52.8168
268,7680,24.0000,52.0000,23.0000,52.0000,24.9436,53.1770,22.4937,52.8713
269,7690,22.0000,51.0000,23.0000,51.0000,24.8019,53.0844,22.4937,52.8713
270,7700,21.0000,53.0000,22.0000,51.0000,24.6111,52.9316,22.4937,52.8713
271,7710,23.0000,54.0000,22.0000,54.0000,24.3959,52.9258,22.3984,52.9258
272,7720,24.0000,53.0000,23.0000,53.0000,24.2430,52.9702,22.3349,52.9620
273,7730,27.0000,51.0000,23.0000,52.0000,24.1324,52.9107,22.2397,53.0164
274,7740,23.0000,52.0000,23.0000,52.0000,24.0260,52.8442,22.4018,53.4415
275,7750,22.0000,51.0000,23.0000,52.0000,23.9252,52.7806,22.0811,53.1072
276,7760,24.0000,54.0000,23.0000,52.0000,23.8136,52.6789,21.9544,53.1796
277,7770,21.0000,52.0000,22.0000,53.0000,23.7079,52.7060,21.9227,53.1977
278,7780,21.0000,53.0000,21.0000,52.0000,23.4749,52.6325,22.0189,53.6596
279,7790,23.0000,54.0000,23.0000,53.0000,23.2831,52.6288,21.9234,53.7142
280,7800,21.0000,52.0000,22.0000,53.0000,23.2025,52.6674,21.6377,53.3603
281,7810,20.0000,52.0000,20.0000,53.0000,23.0003,52.6956,21.6061,53.3783
282,7820,22.0000,54.0000,22.0000,53.0000,22.7595,52.7225,21.5746,53.3965
283,7830,22.0000,54.0000,22.0000,53.0000,22.6399,52.8160,21.1397,52.6304
284,7840,25.0000,53.0000,22.0000,53.0000,22.5280,52.8627,21.1397,52.6304
285,7850,23.0000,52.0000,22.0000,52.0000,22.4241,52.8564,20.9881,52.2184
286,7860,24.0000,52.0000,24.0000,52.0000,22.4197,52.8256,20.9881,52.2184
287,7870,21.0000,53.0000,21.0000,53.0000,22.3500,52.8124,20.8076,51.8293
288,7880,20.0000,52.0000,21.0000,53.0000,22.2182,52.8755,20.9881,52.2184
289,7890,21.0000,53.0000,21.0000,52.0000,22.0546,52.8262,20.8076,51.8292
290,7900,22.0000,53.0000,22.0000,52.0000,21.9276,52.7721,20.7768,51.8469
291,7910,21.0000,52.0000,21.0000,52.0000,21.8567,52.7278,20.8076,51.8292
292,7920,21.0000,50.0000,19.0000,50.0000,21.6474,52.6216,20.9882,52.2186
293,7930,18.0000,44.0000,21.0000,52.0000,21.4424,52.4648,21.0192,52.2007
294,7940,21.0000,53.0000,21.0000,52.0000,21.3268,52.4163,20.8384,51.8114
295,7950,19.0000,50.0000,21.0000,52.0000,21.2189,52.3869,20.8384,51.8114
296,7960,20.0000,52.0000,20.0000,53.0000,21.0593,52.4268,20.9000,51.7758
297,7970,18.0000,47.0000,20.0000,51.0000,20.8864,52.3468,20.9000,51.7758
298,7980,20.0000,52.0000,20.0000,52.0000,20.7411,52.2967,20.9000,51.7760
299,7990,20.0000,52.0000,20.0000,51.0000,20.5893,52.1822,20.6905,51.4092
300,8000,20.0000,53.0000,20.0000,53.0000,20.4484,52.1328,20.6904,51.4091
301,8010,20.0000,54.0000,20.0000,53.0000,20.3170,52.1859,20.6292,51.4445
302,8020,21.0000,53.0000,21.0000,53.0000,20.2293,52.2380,20.4530,51.0646
303,8030,20.0000,53.0000,21.0000,53.0000,20.1988,52.3045,20.4530,51.0646
304,8040,21.0000,54.0000,20.0000,54.0000,20.1308,52.3835,20.6292,51.4445
305,8050,20.0000,53.0000,20.0000,54.0000,20.0289,52.5146,20.3618,51.1175
306,8060,20.0000,52.0000,20.0000,53.0000,19.9355,52.5808,20.3618,51.1175
307,8070,20.0000,53.0000,20.0000,52.0000,19.8500,52.5499,20.5374,51.4976
308,8080,21.0000,54.0000,21.0000,53.0000,19.7802,52.5544,20.3618,51.1175
309,8090,8.0000,28.0000,22.0000,53.0000,19.8080,52.5914,20.3618,51.1175
310,8100,24.0000,54.0000,23.0000,53.0000,19.9483,52.6271,20.0164,50.3700
311,8110,17.0000,41.0000,23.0000,53.0000,20.1340,52.6620,20.3315,51.1351
312,8120,21.0000,54.0000,21.0000,53.0000,20.1909,52.6944,20.1580,50.7591
313,8130,21.0000,53.0000,21.0000,53.0000,20.1964,52.7246,19.9266,50.4225
314,8140,21.0000,52.0000,21.0000,52.0000,20.2053,52.7036,19.9266,50.4225
315,8150,21.0000,53.0000,21.0000,52.0000,20.2177,52.6330,19.7574,50.0549
316,8160,21.0000,53.0000,21.0000,53.0000,20.2319,52.6330,19.7871,50.0375
317,8170,20.0000,53.0000,20.0000,53.0000,20.1884,52.6657,19.4543,49.3153
318,8180,21.0000,52.0000,20.0000,52.0000,20.1246,52.6636,19.6197,49.6743
319,8190,20.0000,53.0000,20.0000,53.0000,20.0651,52.6628,19.4542,49.3151
320,8200,5.0000,7.0000,20.0000,52.0000,20.0101,52.6775,19.3199,48.9430
321,8210,21.0000,51.0000,21.0000,51.0000,19.9932,52.5749,19.3199,48.9430
322,8220,23.0000,50.0000,22.0000,51.0000,20.0540,52.4682,19.2162,48.5578
323,8230,21.0000,51.0000,22.0000,51.0000,20.1750,52.3642,19.4077,48.8913
324,8240,21.0000,51.0000,21.0000,50.0000,20.2402,52.1912,19.4077,48.8913
325,8250,22.0000,51.0000,21.0000,50.0000,20.2694,51.9968,19.4370,48.8742
326,8260,22.0000,51.0000,22.0000,50.0000,20.3663,51.8587,19.6310,49.2115
327,8270,21.0000,53.0000,22.0000,51.0000,20.4790,51.7085,19.6605,49.1942
328,8280,20.0000,52.0000,21.0000,52.0000,20.5593,51.6756,19.4956,48.8397
329,8290,22.0000,45.0000,19.0000,53.0000,20.4977,51.7429,19.4956,48.8397
330,8300,21.0000,53.0000,21.0000,52.0000,20.4400,51.7522,19.4663,48.8570
331,8310,21.0000,50.0000,22.0000,52.0000,20.5354,51.7550,19.4663,48.8569
332,8320,21.0000,54.0000,20.0000,53.0000,20.5090,51.8355,19.4663,48.8569
333,8330,21.0000,53.0000,21.0000,52.0000,20.5193,51.8796,19.3034,48.5062
334,8340,21.0000,53.0000,21.0000,53.0000,20.5467,51.9402,19.3326,48.4890
335,8350,20.0000,53.0000,20.0000,52.0000,20.5475,51.9986,19.3034,48.5062
336,8360,20.0000,52.0000,19.0000,52.0000,20.4493,51.9949,19.3035,48.5063
337,8370,20.0000,51.0000,19.0000,52.0000,20.3168,51.9834,19.4663,48.8569
338,8380,10.0000,21.0000,21.0000,51.0000,20.2960,51.9081,19.2743,48.5235
339,8390,22.0000,53.0000,21.0000,52.0000,20.3336,51.9012,19.3326,48.4891
340,8400,7.0000,12.0000,23.0000,52.0000,20.4722,51.8954,19.4663,48.8569
341,8410,21.0000,52.0000,22.0000,52.0000,20.6298,51.9157,19.3326,48.4891
342,8420,21.0000,54.0000,21.0000,52.0000,20.6736,51.9106,19.4662,48.8567
343,8430,22.0000,52.0000,21.0000,52.0000,20.6987,51.8978,19.3035,48.5063
344,8440,21.0000,51.0000,22.0000,51.0000,20.7397,51.8689,19.1134,48.1766
345,8450,19.0000,51.0000,20.0000,51.0000,20.7190,51.7820,19.1424,48.1594
346,8460,21.0000,52.0000,20.0000,51.0000,20.6159,51.7004,19.1134,48.1766
347,8470,20.0000,52.0000,21.0000,51.0000,20.6442,51.6224,19.0407,47.7826
348,8480,19.0000,50.0000,20.0000,52.0000,20.6627,51.6172,19.0695,47.7655
349,8490,20.0000,48.0000,21.0000,51.0000,20.6637,51.5707,19.0545,47.3416
350,8500,22.0000,50.0000,22.0000,50.0000,20.7233,51.4685,18.8405,47.0406
351,8510,20.0000,49.0000,23.0000,50.0000,20.8658,51.3203,19.1404,47.2907
352,8520,23.0000,52.0000,23.0000,51.0000,21.0499,51.2480,19.1404,47.2907
353,8530,8.0000,19.0000,24.0000,52.0000,21.3071,51.2218,19.1977,47.2568
354,8540,22.0000,52.0000,23.0000,51.0000,21.5576,51.1895,19.0397,46.9222
355,8550,22.0000,51.0000,22.0000,51.0000,21.6429,51.1350,19.0682,46.9053
356,8560,23.0000,50.0000,24.0000,51.0000,21.7721,51.0925,18.9683,46.5406
357,8570,24.0000,49.0000,23.0000,49.0000,21.9359,50.9528,19.1251,46.8714
358,8580,23.0000,50.0000,23.0000,49.0000,22.0684,50.7521,19.2106,46.8205
359,8590,23.0000,50.0000,22.0000,49.0000,22.1334,50.5630,19.0533,46.4899
360,8600,21.0000,48.0000,23.0000,49.0000,22.2460,50.3982,19.0105,46.0959
361,8610,23.0000,48.0000,23.0000,48.0000,22.3593,50.2010,19.1951,46.4055
362,8620,22.0000,47.0000,23.0000,48.0000,22.4653,49.9566,19.0951,46.0453
363,8630,22.0000,48.0000,23.0000,48.0000,22.5647,49.7240,19.1233,46.0285
364,8640,23.0000,48.0000,22.0000,47.0000,22.5811,49.4640,19.1797,45.9948
365,8650,21.0000,49.0000,23.0000,48.0000,22.6703,49.2610,19.2361,45.9611
366,8660,23.0000,48.0000,22.0000,48.0000,22.6691,49.0703,19.1645,45.5882
367,8670,23.0000,48.0000,23.0000,48.0000,22.7417,48.8910,19.5641,46.1855
368,8680,23.0000,49.0000,23.0000,48.0000,22.8172,48.7231,19.5641,46.1854
369,8690,23.0000,48.0000,23.0000,48.0000,22.8871,48.5667,19.4620,45.8261
370,8700,23.0000,49.0000,24.0000,49.0000,22.9938,48.4725,19.4620,45.8261
371,8710,23.0000,44.0000,22.0000,48.0000,23.0591,48.3691,19.7347,46.0837
372,8720,22.0000,49.0000,22.0000,48.0000,23.0276,48.2412,19.5752,45.7585
373,8730,25.0000,49.0000,23.0000,49.0000,23.0034,48.1735,19.6035,45.7416
374,8740,22.0000,47.0000,22.0000,48.0000,22.9705,48.0953,19.2893,45.1018
375,8750,22.0000,49.0000,23.0000,48.0000,22.9704,47.9339,19.1346,44.7870
376,8760,21.0000,48.0000,21.0000,48.0000,22.9252,47.8581,19.4456,45.4201
377,8770,21.0000,48.0000,21.0000,47.0000,22.8057,47.7559,19.3171,45.0849
378,8780,22.0000,47.0000,21.0000,46.0000,22.6898,47.5621,19.3171,45.0850
379,8790,22.0000,48.0000,23.0000,48.0000,22.6947,47.4321,19.3171,45.0849
380,8800,22.0000,47.0000,23.0000,48.0000,22.7478,47.3780,19.3730,45.0513
381,8810,21.0000,48.0000,22.0000,49.0000,22.7296,47.4071,19.3450,45.0681
382,8820,19.0000,46.0000,21.0000,47.0000,22.6196,47.3203,19.2457,44.7201
383,8830,22.0000,49.0000,22.0000,48.0000,22.5393,47.2751,19.4850,44.9843
384,8840,20.0000,48.0000,21.0000,48.0000,22.4871,47.2430,19.3848,44.6363
385,8850,21.0000,49.0000,21.0000,49.0000,22.3497,47.2228,19.2305,44.3257
386,8860,21.0000,50.0000,21.0000,50.0000,22.2486,47.3048,19.2582,44.3090
387,8870,23.0000,49.0000,22.0000,49.0000,22.1909,47.3815,19.1326,43.9848
388,8880,21.0000,49.0000,21.0000,48.0000,22.2007,47.4241,19.0085,43.6640
389,8890,11.0000,23.0000,21.0000,48.0000,22.1045,47.4027,19.2703,43.9016
390,8900,20.0000,46.0000,21.0000,46.0000,22.0119,47.3189,19.0907,43.6143
391,8910,16.0000,32.0000,21.0000,46.0000,21.9054,47.1096,18.9674,43.2972
392,8920,20.0000,46.0000,21.0000,46.0000,21.8530,46.9618,19.0491,43.2477
393,8930,18.0000,36.0000,20.0000,45.0000,21.6946,46.7393,19.0219,43.2642
394,8940,21.0000,46.0000,21.0000,47.0000,21.5704,46.6142,19.0490,43.2476
395,8950,20.0000,46.0000,20.0000,45.0000,21.4200,46.4482,18.9538,42.9174
396,8960,20.0000,49.0000,20.0000,48.0000,21.2763,46.3922,19.1036,43.2146
397,8970,20.0000,45.0000,20.0000,47.0000,21.1406,46.4633,19.1581,43.1816
398,8980,19.0000,44.0000,20.0000,44.0000,21.0118,46.2485,19.1581,43.1816
399,8990,18.0000,44.0000,19.0000,45.0000,20.8647,46.0226,19.1853,43.1652
400,9000,22.0000,40.0000,19.0000,46.0000,20.6436,45.8749,19.0893,42.8353
401,9010,19.0000,48.0000,20.0000,47.0000,20.4976,45.8701,19.1435,42.8024
402,9020,20.0000,23.0000,18.0000,49.0000,20.2957,45.9658,19.5567,43.3325
403,9030,20.0000,48.0000,20.0000,48.0000,20.1302,46.1671,19.4583,42.9999
404,9040,18.0000,34.0000,18.0000,46.0000,19.9781,46.1342,19.2371,42.3609
405,9050,18.0000,48.0000,20.0000,49.0000,19.8301,46.2210,19.1685,42.0216
406,9060,15.0000,49.0000,17.0000,48.0000,19.6589,46.2959,19.1685,42.0216
407,9070,18.0000,48.0000,16.0000,46.0000,19.2141,46.2646,19.0738,41.7022
408,9080,19.0000,51.0000,21.0000,50.0000,19.1097,46.3701,18.9535,41.4020
409,9090,16.0000,47.0000,17.0000,51.0000,18.9687,46.6801,18.8874,41.0727
410,9100,19.0000,44.0000,16.0000,41.0000,18.6363,46.5804,19.0865,41.3206
411,9110,10.0000,25.0000,20.0000,44.0000,18.5422,46.2684,19.1131,41.3044
412,9120,19.0000,45.0000,19.0000,45.0000,18.5129,46.0988,19.0197,40.9917
413,9130,16.0000,32.0000,21.0000,44.0000,18.5419,45.9041,18.9007,40.6978
414,9140,21.0000,46.0000,21.0000,45.0000,18.6806,45.7377,18.9271,40.6817
415,9150,19.0000,45.0000,20.0000,44.0000,18.7174,45.5469,18.9798,40.6494
416,9160,20.0000,47.0000,19.0000,46.0000,18.6881,45.4014,18.8617,40.3590
417,9170,18.0000,42.0000,20.0000,43.0000,18.6893,45.2976,18.9141,40.3267
418,9180,19.0000,42.0000,19.0000,41.0000,18.6600,44.9283,18.7708,40.0552
419,9190,20.0000,43.0000,20.0000,42.0000,18.6526,44.5550,18.7969,40.0392
420,9200,15.0000,30.0000,19.0000,41.0000,18.7063,44.2460,18.8491,40.0070
421,9210,18.0000,41.0000,18.0000,40.0000,18.6173,43.8226,18.9534,39.9428
422,9220,16.0000,30.0000,18.0000,40.0000,18.4691,43.3577,18.9533,39.9427
423,9230,17.0000,44.0000,18.0000,44.0000,18.4128,43.1093,19.0055,39.9105
424,9240,19.0000,31.0000,18.0000,43.0000,18.2698,42.9838,19.0578,39.8783
425,9250,15.0000,44.0000,17.0000,43.0000,18.1607,42.8528,19.1884,39.7980
426,9260,17.0000,48.0000,16.0000,44.0000,17.9355,42.7497,19.2407,39.7658
427,9270,19.0000,43.0000,20.0000,45.0000,17.8742,42.8568,19.2929,39.7336
428,9280,18.0000,43.0000,17.0000,41.0000,17.8665,42.7048,19.1742,39.4499
429,9290,22.0000,47.0000,20.0000,43.0000,17.8299,42.4829,19.2262,39.4178
430,9300,20.0000,41.0000,21.0000,42.0000,18.0120,42.4902,19.3303,39.3535
431,9310,21.0000,36.0000,19.0000,40.0000,18.1000,42.2106,19.3824,39.3214
432,9320,20.0000,46.0000,20.0000,46.0000,18.1617,42.1854,18.9531,38.5361
433,9330,23.0000,26.0000,19.0000,43.0000,18.2133,42.2463,18.9788,38.5202
434,9340,18.0000,41.0000,18.0000,41.0000,18.2233,42.0773,18.7247,37.9941
435,9350,18.0000,37.0000,19.0000,38.0000,18.2354,41.7300,18.7247,37.9940
436,9360,17.0000,36.0000,17.0000,35.0000,18.1818,41.1210,19.1721,38.7475
437,9370,17.0000,36.0000,18.0000,36.0000,18.0570,40.5193,19.2236,38.7155
438,9380,14.0000,32.0000,16.0000,33.0000,17.8972,39.8500,19.1326,38.4250
439,9390,16.0000,34.0000,16.0000,31.0000,17.6345,38.9745,19.3010,38.6677
440,9400,20.0000,28.0000,17.0000,34.0000,17.4732,38.2985,19.0935,38.1054
441,9410,19.0000,39.0000,18.0000,36.0000,17.4302,37.7955,18.9784,37.8362
442,9420,17.0000,34.0000,19.0000,39.0000,17.4678,37.5590,19.0039,37.8204
443,9430,19.0000,38.0000,20.0000,38.0000,17.5730,37.4083,18.7266,37.3211
444,9440,19.0000,30.0000,18.0000,39.0000,17.5996,37.2080,18.9404,37.5223
445,9450,15.0000,32.0000,16.0000,35.0000,17.4774,37.0487,18.8020,37.2739
446,9460,22.0000,46.0000,17.0000,35.0000,17.3137,36.5031,18.7151,36.9969
447,9470,11.0000,24.0000,16.0000,34.0000,17.3469,36.3996,18.6289,36.7223
448,9480,18.0000,36.0000,16.0000,33.0000,17.1116,35.7217,18.6538,36.7067
449,9490,18.0000,35.0000,18.0000,35.0000,17.0862,35.3773,18.6538,36.7067
450,9500,24.0000,43.0000,18.0000,34.0000,17.1053,35.0737,18.6538,36.7067
451,9510,17.0000,32.0000,18.0000,34.0000,17.1333,34.7445,18.5188,36.4660
452,9520,17.0000,33.0000,16.0000,33.0000,17.0548,34.3645,18.5188,36.4660
453,9530,16.0000,32.0000,17.0000,34.0000,16.9657,34.0053,18.5188,36.4660
454,9540,16.0000,32.0000,17.0000,34.0000,16.9404,33.8039,18.5436,36.4505
455,9550,18.0000,35.0000,17.0000,34.0000,16.8853,33.5483,18.7784,36.6289
456,9560,20.0000,35.0000,19.0000,35.0000,16.9364,33.4001,18.7535,36.6445
457,9570,20.0000,36.0000,19.0000,34.0000,17.0365,33.2093,18.9154,36.8718
458,9580,21.0000,36.0000,20.0000,35.0000,17.1676,33.0796,18.9654,36.8404
459,9590,22.0000,36.0000,20.0000,36.0000,17.3701,33.0750,18.7171,36.3417
460,9600,22.0000,37.0000,20.0000,34.0000,17.5707,32.9863,18.6070,36.0880
461,9610,22.0000,37.0000,22.0000,37.0000,17.8000,32.9562,18.5471,35.8061
462,9620,16.0000,31.0000,20.0000,34.0000,18.0761,32.9596,18.4876,35.5265
463,9630,19.0000,35.0000,19.0000,35.0000,18.2010,32.8926,18.5366,35.4956
464,9640,16.0000,30.0000,18.0000,33.0000,18.2442,32.7522,18.5018,35.2034
465,9650,23.0000,39.0000,21.0000,37.0000,18.3604,32.7101,18.5018,35.2033
466,9660,17.0000,35.0000,18.0000,34.0000,18.5583,32.8138,18.4674,34.9137
467,9670,22.0000,37.0000,19.0000,35.0000,18.4929,32.7449,18.5158,34.8830
468,9680,16.0000,34.0000,19.0000,35.0000,18.6801,32.7869,18.3850,34.6570
469,9690,25.0000,41.0000,21.0000,37.0000,18.6575,32.7837,18.4091,34.6418
470,9700,23.0000,41.0000,23.0000,39.0000,19.0129,33.1374,18.4332,34.6265
471,9710,15.0000,29.0000,26.0000,44.0000,19.4583,33.6455,18.4573,34.6111
472,9720,23.0000,38.0000,25.0000,42.0000,20.0711,34.3834,18.6613,34.7911
473,9730,12.0000,30.0000,21.0000,36.0000,20.3447,34.5711,18.6855,34.7758
474,9740,23.0000,38.0000,24.0000,40.0000,20.6959,34.9380,18.7340,34.7451
475,9750,15.0000,34.0000,19.0000,35.0000,20.8465,35.0451,18.7583,34.7298
476,9760,24.0000,39.0000,20.0000,35.0000,20.7557,34.9187,18.7229,34.4431
477,9770,23.0000,41.0000,24.0000,39.0000,21.0058,35.0991,18.8797,34.6531
478,9780,20.0000,36.0000,21.0000,36.0000,21.2548,35.2947,18.5093,33.9686
479,9790,25.0000,45.0000,24.0000,40.0000,21.4094,35.4214,18.5230,33.6587
480,9800,21.0000,38.0000,23.0000,42.0000,21.7497,35.9960,18.5468,33.6436
481,9810,22.0000,36.0000,22.0000,37.0000,21.9065,36.2506,18.6422,33.5830
482,9820,7.0000,29.0000,24.0000,39.0000,22.0944,36.3548,18.7137,33.5375
483,9830,22.0000,35.0000,22.0000,38.0000,22.3006,36.6260,18.9165,33.7100
484,9840,17.0000,31.0000,22.0000,35.0000,22.3867,36.5624,19.0972,33.8996
485,9850,19.0000,34.0000,19.0000,34.0000,22.3279,36.3911,18.7503,33.2156
486,9860,22.0000,35.0000,22.0000,35.0000,22.2679,36.2430,18.5165,32.7749
487,9870,19.0000,40.0000,20.0000,39.0000,22.3410,36.2362,18.6684,32.9717
488,9880,24.0000,36.0000,21.0000,37.0000,22.2508,36.4503,18.6921,32.9566
489,9890,24.0000,35.0000,24.0000,35.0000,22.3836,36.3913,18.7866,32.8963
490,9900,25.0000,36.0000,23.0000,34.0000,22.5218,36.1960,18.9881,33.0643
491,9910,8.0000,20.0000,26.0000,34.0000,22.8074,36.0338,18.7755,32.6096
492,9920,27.0000,35.0000,24.0000,35.0000,22.9849,35.8951,18.9524,32.7907
493,9930,20.0000,33.0000,25.0000,36.0000,23.2999,35.8119,18.9760,32.7754
494,9940,24.0000,35.0000,23.0000,35.0000,23.4392,35.7978,18.8934,32.5344
495,9950,13.0000,34.0000,21.0000,34.0000,23.4761,35.6844,18.9405,32.5041
496,9960,24.0000,35.0000,22.0000,34.0000,23.3747,35.5027,18.6031,31.8533
497,9970,21.0000,34.0000,20.0000,33.0000,23.3153,35.3387,18.4541,31.6650
498,9980,23.0000,34.0000,23.0000,35.0000,23.2628,35.1747,18.3755,31.4338
499,9990,22.0000,34.0000,22.0000,33.0000,23.3157,35.0354,18.5004,31.6352
500,10000,23.0000,33.0000,24.0000,34.0000,23.4044,34.9035,18.3985,31.4191
501,10010,29.0000,45.0000,21.0000,32.0000,23.4262,34.6700,18.2746,31.2196
502,10020,11.0000,15.0000,23.0000,37.0000,23.4543,34.6976,18.1974,30.9923
503,10030,20.0000,32.0000,20.0000,32.0000,23.3424,34.5671,18.3205,31.1901
504,10040,6.0000,16.0000,20.0000,31.0000,23.1178,34.2804,18.3434,31.1753
505,10050,24.0000,36.0000,22.0000,32.0000,23.0172,33.9700,18.3434,31.1753
506,10060,18.0000,35.0000,21.0000,32.0000,22.9992,33.8298,18.3433,31.1753
507,10070,19.0000,29.0000,20.0000,31.0000,22.8483,33.6079,18.3892,31.1457
508,10080,23.0000,38.0000,21.0000,33.0000,22.6687,33.3337,18.4122,31.1311
509,10090,23.0000,35.0000,23.0000,36.0000,22.6592,33.4623,18.4351,31.1163
510,10100,19.0000,31.0000,21.0000,33.0000,22.6970,33.5207,18.4581,31.1016
511,10110,20.0000,29.0000,20.0000,29.0000,22.4798,33.1867,18.5040,31.0720
512,10120,19.0000,29.0000,19.0000,27.0000,22.2462,32.6529,18.4258,30.8453
513,10130,16.0000,29.0000,18.0000,29.0000,21.9434,32.2202,18.5171,30.7865
514,10140,20.0000,32.0000,19.0000,31.0000,21.6206,31.9292,18.3619,30.3392
515,10150,23.0000,18.0000,19.0000,31.0000,21.3922,31.7167,18.4299,30.2953
516,10160,25.0000,38.0000,23.0000,33.0000,21.3088,31.5276,18.4206,30.0309
517,10170,19.0000,29.0000,20.0000,31.0000,21.3512,31.5652,18.4115,29.7686
518,10180,19.0000,29.0000,19.0000,28.0000,21.1278,31.1826,18.4340,29.7541
519,10190,19.0000,28.0000,20.0000,28.0000,21.0060,30.7552,18.5239,29.6959
520,10200,20.0000,31.0000,19.0000,28.0000,20.8492,30.3611,18.5239,29.6959
521,10210,19.0000,32.0000,19.0000,30.0000,20.6605,30.1081,18.4471,29.4794
522,10220,19.0000,15.0000,21.0000,35.0000,20.5402,30.1413,18.3264,29.2938
523,10230,22.0000,32.0000,22.0000,28.0000,20.6128,29.9790,18.3933,29.2503
524,10240,19.0000,19.0000,20.0000,28.0000,20.5706,29.6781,18.3711,29.2648
525,10250,22.0000,30.0000,20.0000,27.0000,20.4667,29.2969,18.2208,28.8410
526,10260,16.0000,15.0000,21.0000,26.0000,20.4024,28.8493,18.2871,28.7979
527,10270,25.0000,35.0000,27.0000,39.0000,20.7506,29.2049,18.4511,28.9510
528,10280,17.0000,25.0000,17.0000,23.0000,20.5683,28.7388,18.4733,28.9365
529,10290,19.0000,26.0000,18.0000,25.0000,20.2597,28.1776,18.5177,28.9077
530,10300,18.0000,25.0000,17.0000,23.0000,20.0075,27.6728,18.5844,28.8644
531,10310,17.0000,26.0000,19.0000,25.0000,19.7938,27.1888,18.5305,28.6396
532,10320,18.0000,27.0000,17.0000,24.0000,19.5663,26.7601,18.6855,28.5386
533,10330,13.0000,11.0000,16.0000,24.0000,19.2601,26.3599,18.7299,28.5098
534,10340,18.0000,25.0000,18.0000,24.0000,19.0219,25.9782,18.7418,28.2441
535,10350,26.0000,17.0000,20.0000,24.0000,18.9054,25.5880,18.8080,28.2009
536,10360,16.0000,23.0000,18.0000,24.0000,18.8549,25.3083,18.9407,28.1146
537,10370,18.0000,25.0000,15.0000,21.0000,18.5016,24.7917,19.0628,28.2932
538,10380,19.0000,27.0000,19.0000,25.0000,18.3441,24.4758,19.1739,28.2209
539,10390,17.0000,25.0000,19.0000,24.0000,18.3128,24.2911,18.9737,27.8368
540,10400,21.0000,30.0000,20.0000,27.0000,18.3117,24.1083,18.9187,27.6184
541,10410,20.0000,29.0000,21.0000,27.0000,18.3887,24.1252,18.9407,27.6041
542,10420,22.0000,21.0000,20.0000,26.0000,18.4573,24.1342,18.6698,27.0307
543,10430,18.0000,25.0000,19.0000,25.0000,18.4514,23.9861,18.6915,27.0165
544,10440,21.0000,14.0000,16.0000,20.0000,18.2984,23.6121,18.6600,26.7908
545,10450,20.0000,27.0000,18.0000,23.0000,18.0821,23.1488,18.7032,26.7625
546,10460,27.0000,18.0000,22.0000,24.0000,18.2298,23.0032,18.8431,26.9171
547,10470,20.0000,26.0000,20.0000,24.0000,18.3515,22.8167,18.6504,26.5529
548,10480,19.0000,25.0000,21.0000,23.0000,18.5450,22.6723,18.5766,26.3588
549,10490,22.0000,30.0000,22.0000,25.0000,18.7311,22.4935,18.3884,26.0033
550,10500,26.0000,37.0000,20.0000,24.0000,18.9174,22.3732,18.5035,26.1663
551,10510,27.0000,41.0000,29.0000,46.0000,19.1984,22.7873,18.4097,25.9894
552,10520,20.0000,29.0000,15.0000,13.0000,19.6550,23.8362,18.3165,25.8138
553,10530,18.0000,8.0000,21.0000,36.0000,19.5766,24.1206,18.0001,25.3232
554,10540,16.0000,23.0000,17.0000,23.0000,19.4731,23.9841,18.0418,25.2956
555,10550,24.0000,9.0000,19.0000,17.0000,19.2928,23.5460,18.0418,25.2956
556,10560,18.0000,22.0000,17.0000,19.0000,19.1591,22.9218,18.2873,25.5980
557,10570,25.0000,27.0000,19.0000,22.0000,19.0342,22.5922,18.0835,25.2680
558,10580,17.0000,20.0000,20.0000,23.0000,19.1316,22.4653,18.0835,25.2680
559,10590,18.0000,21.0000,17.0000,20.0000,18.9731,22.1729,18.1043,25.2542
560,10600,19.0000,21.0000,19.0000,21.0000,18.8740,21.8338,18.0347,25.0706
561,10610,18.0000,21.0000,20.0000,21.0000,18.8903,21.5842,18.2087,25.1852
562,10620,18.0000,20.0000,19.0000,20.0000,18.8728,21.3358,18.2295,25.1714
563,10630,17.0000,18.0000,18.0000,17.0000,18.8236,20.9568,18.2713,25.1438
564,10640,20.0000,7.0000,17.0000,16.0000,18.6265,20.3400,18.2010,24.9605
565,10650,18.0000,20.0000,18.0000,19.0000,18.5145,19.8993,18.5100,25.2176
566,10660,21.0000,8.0000,19.0000,21.0000,18.4597,19.6896,18.3050,24.8917
567,10670,20.0000,23.0000,19.0000,21.0000,18.4092,19.5874,18.3882,24.8364
568,10680,22.0000,26.0000,23.0000,25.0000,18.5824,19.6846,18.5220,24.9779
569,10690,20.0000,22.0000,21.0000,23.0000,18.7924,19.8383,18.4507,24.7951
570,10700,20.0000,21.0000,21.0000,20.0000,18.9743,19.7734,18.4007,24.6000
571,10710,18.0000,19.0000,19.0000,19.0000,18.9727,19.5515,18.2194,24.2690
572,10720,19.0000,16.0000,19.0000,17.0000,18.9551,19.2612,18.2117,24.0508
573,10730,21.0000,11.0000,22.0000,17.0000,19.0832,18.8229,18.3348,23.9691
574,10740,23.0000,23.0000,23.0000,23.0000,19.4035,18.8081,18.1967,23.6195
575,10750,16.0000,6.0000,24.0000,25.0000,19.7474,19.0450,18.2578,23.5788
576,10760,21.0000,24.0000,22.0000,24.0000,20.0742,19.3266,17.9534,23.1318
577,10770,10.0000,17.0000,22.0000,23.0000,20.2176,19.4868,18.0607,23.2751
578,10780,24.0000,22.0000,24.0000,21.0000,20.5113,19.5440,18.0136,23.0914
579,10790,24.0000,18.0000,24.0000,18.0000,20.8409,19.4049,17.9068,22.9493
580,10800,22.0000,14.0000,24.0000,16.0000,21.2037,19.0687,17.9869,22.8958
581,10810,19.0000,15.0000,22.0000,14.0000,21.4665,18.5386,18.1343,23.0109
582,10820,18.0000,20.0000,19.0000,17.0000,21.4112,18.1237,18.1946,22.9706
583,10830,20.0000,24.0000,20.0000,22.0000,21.2996,18.1362,18.3637,23.0729
584,10840,17.0000,24.0000,21.0000,21.0000,21.3155,18.2907,18.3637,23.0729
585,10850,21.0000,19.0000,20.0000,19.0000,21.2933,18.2663,18.4243,23.0324
586,10860,11.0000,30.0000,18.0000,22.0000,21.1860,18.3087,18.3960,22.8360
587,10870,18.0000,23.0000,17.0000,25.0000,20.8591,18.6928,18.4079,22.6142
588,10880,17.0000,20.0000,17.0000,21.0000,20.5748,18.9256,18.4481,22.5873
589,10890,19.0000,21.0000,17.0000,21.0000,20.2895,19.0064,18.5686,22.5067
590,10900,20.0000,21.0000,19.0000,22.0000,20.1336,19.1896,18.6289,22.4663
591,10910,20.0000,21.0000,21.0000,22.0000,20.1199,19.3345,18.7697,22.3722
592,10920,20.0000,22.0000,20.0000,22.0000,20.1309,19.4683,18.8100,22.3452
593,10930,15.0000,26.0000,20.0000,24.0000,20.1163,19.6961,18.7403,22.1794
594,10940,22.0000,23.0000,21.0000,23.0000,20.1525,19.9702,18.8606,22.0988
595,10950,13.0000,29.0000,20.0000,23.0000,20.2113,20.1867,18.5938,21.6492
596,10960,20.0000,24.0000,19.0000,24.0000,20.1438,20.4004,18.5258,21.4883
597,10970,19.0000,21.0000,21.0000,23.0000,20.1538,20.6335,18.5175,21.2890
598,10980,21.0000,22.0000,21.0000,23.0000,20.2293,20.8764,18.4699,21.1173
599,10990,21.0000,21.0000,21.0000,21.0000,20.3014,20.9748,18.5961,21.2360
600,11000,21.0000,21.0000,22.0000,22.0000,20.4379,21.0448,18.5875,21.0381
601,11010,21.0000,21.0000,21.0000,21.0000,20.5336,21.1192,18.9508,21.4095
602,11020,21.0000,22.0000,20.0000,21.0000,20.5231,21.1225,18.5595,20.8549
603,11030,16.0000,25.0000,20.0000,22.0000,20.5213,21.1594,18.2446,20.4693
604,11040,19.0000,18.0000,20.0000,21.0000,20.4938,21.2101,18.2832,20.4432
605,11050,21.0000,21.0000,20.0000,21.0000,20.5169,21.2241,18.1153,20.1652
606,11060,21.0000,20.0000,21.0000,21.0000,20.5221,21.2122,18.1536,20.1393
607,11070,18.0000,19.0000,20.0000,20.0000,20.5341,21.1664,17.9497,19.8913
608,11080,22.0000,22.0000,20.0000,21.0000,20.5036,21.0895,17.9687,19.8783
609,11090,21.0000,25.0000,20.0000,24.0000,20.4830,21.1803,17.8054,19.6083
610,11100,22.0000,21.0000,20.0000,22.0000,20.4303,21.4359,18.0258,19.8397
611,11110,20.0000,21.0000,21.0000,20.0000,20.4534,21.3953,18.1018,19.7881
612,11120,19.0000,19.0000,20.0000,20.0000,20.4332,21.3072,18.0762,19.6144
613,11130,18.0000,18.0000,18.0000,18.0000,20.2884,21.1211,18.0762,19.6144
614,11140,16.0000,14.0000,17.0000,16.0000,20.0264,20.8026,18.2350,19.6978
615,11150,18.0000,29.0000,16.0000,15.0000,19.6797,20.2590,18.2090,19.5243
616,11160,17.0000,17.0000,17.0000,18.0000,19.3875,19.9632,18.3684,19.6074
617,11170,23.0000,30.0000,18.0000,16.0000,19.1974,19.6349,18.3874,19.5945
618,11180,19.0000,19.0000,20.0000,19.0000,19.1668,19.4506,18.3418,19.4341
619,11190,19.0000,19.0000,19.0000,19.0000,19.1384,19.3825,18.5018,19.5170
620,11200,21.0000,20.0000,20.0000,18.0000,19.1558,19.2275,18.5399,19.4911
621,11210,20.0000,21.0000,21.0000,21.0000,19.2567,19.1745,18.7205,19.5615
622,11220,20.0000,20.0000,20.0000,20.0000,19.3292,19.2587,18.7116,19.3746
623,11230,22.0000,23.0000,20.0000,21.0000,19.3584,19.2916,18.6649,19.2149
624,11240,20.0000,19.0000,20.0000,20.0000,19.3955,19.4233,18.7410,19.1632
625,11250,22.0000,20.0000,22.0000,19.0000,19.5092,19.3865,18.6289,18.8602
626,11260,21.0000,19.0000,21.0000,20.0000,19.6847,19.3956,18.7045,18.8088
627,11270,19.0000,19.0000,20.0000,19.0000,19.7277,19.3390,18.5935,18.5103
628,11280,18.0000,10.0000,18.0000,16.0000,19.6593,19.1507,18.7524,18.5886
629,11290,18.0000,17.0000,18.0000,16.0000,19.5097,18.7944,18.7437,18.4081
630,11300,18.0000,17.0000,18.0000,16.0000,19.3587,18.4734,18.8000,18.3697
631,11310,18.0000,18.0000,18.0000,18.0000,19.2330,18.2974,18.6062,17.9498
632,11320,18.0000,18.0000,18.0000,17.0000,19.1066,18.1825,18.5055,17.8371
633,11330,18.0000,18.0000,18.0000,18.0000,18.9871,18.0348,18.6166,17.7613
634,11340,17.0000,19.0000,17.0000,18.0000,18.8335,17.9460,18.4793,17.6748
635,11350,15.0000,21.0000,16.0000,18.0000,18.5686,17.8643,18.2010,17.3318
636,11360,19.0000,16.0000,20.0000,16.0000,18.4857,17.7049,18.2010,17.3318
637,11370,14.0000,12.0000,19.0000,15.0000,18.5159,17.4202,18.1397,17.1983
638,11380,21.0000,16.0000,20.0000,17.0000,18.5215,17.2286,18.0609,17.0781
639,11390,19.0000,14.0000,21.0000,16.0000,18.6367,17.0417,18.1943,17.1609
640,11400,17.0000,15.0000,17.0000,14.0000,18.6383,16.7396,18.3834,17.2068
641,11410,18.0000,14.0000,16.0000,13.0000,18.4065,16.3440,18.2852,17.0986
642,11420,21.0000,18.0000,19.0000,16.0000,18.3150,16.0674,18.2963,16.9165
643,11430,21.0000,18.0000,20.0000,16.0000,18.4040,15.9728,18.2713,16.7605
644,11440,28.0000,11.0000,22.0000,16.0000,18.5478,15.8378,18.4595,16.8046
645,11450,16.0000,13.0000,17.0000,14.0000,18.5440,15.6055,18.4158,16.6611
646,11460,22.0000,13.0000,18.0000,13.0000,18.3931,15.2606,18.7319,16.6176
647,11470,14.0000,12.0000,16.0000,13.0000,18.2153,14.9695,18.8862,16.6864
648,11480,22.0000,9.0000,18.0000,14.0000,18.0239,14.6987,18.7959,16.4001
649,11490,16.0000,14.0000,16.0000,12.0000,17.9082,14.4024,18.8322,16.3752
650,11500,23.0000,15.0000,16.0000,12.0000,17.7079,14.0511,18.9047,16.3254
651,11510,17.0000,15.0000,17.0000,14.0000,17.5517,13.7966,18.8958,16.1591
652,11520,25.0000,11.0000,20.0000,16.0000,17.5568,13.7539,18.9050,15.9814
653,11530,17.0000,14.0000,19.0000,15.0000,17.6975,13.7435,18.6824,15.6272
654,11540,18.0000,16.0000,18.0000,15.0000,17.6917,13.6909,18.3868,15.1700
655,11550,17.0000,13.0000,17.0000,14.0000,17.6627,13.6372,18.4996,15.2558
656,11560,17.0000,13.0000,17.0000,13.0000,17.5613,13.4576,18.3622,15.0243
657,11570,20.0000,18.0000,20.0000,16.0000,17.5845,13.3851,18.4147,14.9880
658,11580,16.0000,13.0000,19.0000,15.0000,17.7814,13.4865,18.5878,15.1948
659,11590,20.0000,18.0000,19.0000,16.0000,17.7893,13.5057,18.7195,15.2687
660,11600,17.0000,14.0000,20.0000,17.0000,17.9630,13.7186,18.4848,14.9395
661,11610,22.0000,18.0000,17.0000,14.0000,17.9238,13.6981,18.1100,14.5585
662,11620,21.0000,18.0000,20.0000,17.0000,17.9801,13.7907,17.9093,14.3837
663,11630,21.0000,18.0000,20.0000,16.0000,18.1430,13.9088,17.8921,14.3956
664,11640,26.0000,21.0000,23.0000,18.0000,18.4126,14.0812,17.9264,14.3718
665,11650,12.0000,8.0000,22.0000,17.0000,18.8592,14.3886,17.7622,14.1758
666,11660,19.0000,15.0000,17.0000,12.0000,18.7740,14.1636,17.7064,14.0610
667,11670,19.0000,10.0000,18.0000,12.0000,18.6683,13.9098,17.8081,13.9901
668,11680,14.0000,10.0000,16.0000,11.0000,18.5409,13.6110,17.8591,13.9546
669,11690,21.0000,10.0000,20.0000,13.0000,18.4384,13.3654,17.8201,13.8291
670,11700,20.0000,15.0000,20.0000,14.0000,18.6071,13.3098,17.8031,13.8409
671,11710,19.0000,13.0000,20.0000,14.0000,18.7275,13.2774,17.9951,13.8600
672,11720,17.0000,11.0000,20.0000,14.0000,18.8349,13.2424,17.9951,13.8600
673,11730,22.0000,15.0000,22.0000,15.0000,19.0132,13.2377,18.0800,13.8008
674,11740,18.0000,12.0000,23.0000,16.0000,19.3768,13.3719,18.1311,13.7653
675,11750,17.0000,11.0000,17.0000,11.0000,19.4179,13.2829,18.0911,13.6403
676,11760,24.0000,16.0000,20.0000,13.0000,19.3415,13.0773,18.1250,13.6166
677,11770,20.0000,14.0000,20.0000,14.0000,19.4253,13.0426,18.1929,13.5694
678,11780,27.0000,18.0000,21.0000,14.0000,19.5454,13.0454,18.3354,13.6232
679,11790,23.0000,16.0000,20.0000,14.0000,19.5675,12.9768,18.3694,13.5994
680,11800,23.0000,17.0000,24.0000,17.0000,19.8819,13.1415,18.4205,13.5639
681,11810,16.0000,10.0000,22.0000,15.0000,20.2546,13.3422,18.5058,13.5046
682,11820,21.0000,14.0000,22.0000,15.0000,20.3327,13.3107,18.4136,13.4157
683,11830,19.0000,13.0000,21.0000,15.0000,20.5303,13.4165,18.3324,13.1691
684,11840,20.0000,13.0000,22.0000,15.0000,20.6842,13.4705,18.3999,13.1220
685,11850,28.0000,20.0000,20.0000,13.0000,20.7190,13.4395,18.1004,12.5889
686,11860,19.0000,13.0000,21.0000,14.0000,20.7755,13.4205,18.3062,12.5917
687,11870,24.0000,16.0000,21.0000,14.0000,20.8179,13.4289,18.2666,12.4727
688,11880,23.0000,16.0000,21.0000,15.0000,20.9059,13.4638,18.3100,12.2965
689,11890,24.0000,17.0000,22.0000,16.0000,21.0950,13.6227,18.2540,12.1908
690,11900,22.0000,15.0000,22.0000,15.0000,21.2241,13.7112,18.0554,11.9003
691,11910,17.0000,11.0000,21.0000,14.0000,21.3612,13.7714,17.9519,11.8314
692,11920,17.0000,11.0000,17.0000,10.0000,21.1809,13.5462,17.6412,11.4923
693,11930,17.0000,11.0000,18.0000,12.0000,20.9693,13.3218,17.7424,11.5593
694,11940,18.0000,11.0000,18.0000,11.0000,20.7705,13.1064,17.6894,11.4583
695,11950,18.0000,11.0000,19.0000,12.0000,20.5961,12.9030,17.5367,11.2921
696,11960,22.0000,16.0000,17.0000,10.0000,20.3927,12.6838,17.5527,11.2809
697,11970,19.0000,10.0000,19.0000,10.0000,20.2071,12.4015,17.6007,11.2471
698,11980,27.0000,18.0000,20.0000,11.0000,20.1634,12.1751,17.6647,11.2020
699,11990,19.0000,11.0000,19.0000,11.0000,20.1291,12.0131,17.8134,11.2337
700,12000,24.0000,12.0000,20.0000,11.0000,20.0879,11.8703,17.8727,11.0553
701,12010,17.0000,9.0000,18.0000,10.0000,20.0388,11.6772,17.9317,10.8779
702,12020,18.0000,9.0000,19.0000,10.0000,19.9166,11.4548,18.0811,10.9085
703,12030,16.0000,9.0000,18.0000,10.0000,19.7909,11.2455,18.0755,10.7765
704,12040,16.0000,8.0000,16.0000,8.0000,19.5321,10.9706,18.1075,10.7539
705,12050,18.0000,11.0000,18.0000,10.0000,19.2624,10.6968,18.2355,10.6637
706,12060,19.0000,13.0000,21.0000,13.0000,19.2504,10.6815,18.2675,10.6411
707,12070,25.0000,17.0000,21.0000,13.0000,19.3226,10.7549,18.3635,10.5734
708,12080,18.0000,11.0000,20.0000,12.0000,19.4258,10.8298,18.2394,10.3911
709,12090,16.0000,9.0000,15.0000,8.0000,19.1866,10.6525,18.0482,10.1275
710,12100,16.0000,6.0000,15.0000,7.0000,18.7624,10.2917,18.0271,10.0110
711,12110,23.0000,12.0000,23.0000,13.0000,18.6940,10.0769,17.8555,9.7427
712,12120,18.0000,9.0000,22.0000,13.0000,19.0311,10.2353,17.7887,9.6617
713,12130,19.0000,8.0000,19.0000,10.0000,19.0926,10.2018,17.7532,9.5592
714,12140,19.0000,10.0000,19.0000,10.0000,19.0637,10.0848,17.6212,9.3997
715,12150,19.0000,10.0000,20.0000,12.0000,19.1188,10.0752,17.7996,9.5262
716,12160,25.0000,18.0000,18.0000,10.0000,19.0898,10.0532,17.8306,9.5043
717,12170,14.0000,8.0000,15.0000,9.0000,18.8158,9.8936,17.7642,9.4244
718,12180,26.0000,20.0000,16.0000,9.0000,18.4935,9.7102,17.6171,9.2770
719,12190,17.0000,10.0000,18.0000,10.0000,18.3948,9.6416,17.2980,9.0088
720,12200,24.0000,19.0000,17.0000,10.0000,18.2668,9.5792,17.2647,8.9105
721,12210,18.0000,11.0000,18.0000,10.0000,18.1472,9.4738,17.0461,8.7042
722,12220,19.0000,11.0000,19.0000,12.0000,18.1278,9.5115,17.1235,8.7690
723,12230,18.0000,10.0000,19.0000,11.0000,18.1531,9.5677,16.9989,8.6185
724,12240,17.0000,10.0000,18.0000,11.0000,18.1448,9.5901,16.8165,8.5121
725,12250,17.0000,10.0000,17.0000,10.0000,18.0127,9.5574,16.8461,8.4909
726,12260,21.0000,13.0000,20.0000,12.0000,17.9642,9.5621,16.9520,8.5333
727,12270,29.0000,26.0000,21.0000,13.0000,18.1938,9.7846,16.9520,8.5333
728,12280,19.0000,12.0000,17.0000,10.0000,18.1483,9.8080,16.7393,8.3332
729,12290,26.0000,18.0000,23.0000,15.0000,18.3114,9.9887,16.7687,8.3122
730,12300,19.0000,11.0000,21.0000,12.0000,18.6239,10.2271,16.8738,8.3538
731,12310,22.0000,14.0000,21.0000,13.0000,18.7314,10.3475,16.8886,8.3432
732,12320,18.0000,11.0000,20.0000,12.0000,18.9016,10.5310,16.8886,8.3432
733,12330,18.0000,9.0000,18.0000,10.0000,18.8985,10.5920,17.0711,8.4484
734,12340,21.0000,12.0000,20.0000,11.0000,18.8971,10.5517,17.0859,8.4377
735,12350,23.0000,15.0000,20.0000,13.0000,18.9863,10.6880,17.1008,8.4271
736,12360,25.0000,17.0000,22.0000,16.0000,19.1781,11.0319,17.1929,8.4801
737,12370,25.0000,18.0000,22.0000,15.0000,19.3796,11.3219,17.1454,8.3952
738,12380,17.0000,12.0000,20.0000,13.0000,19.6209,11.6493,17.1752,8.3739
739,12390,21.0000,13.0000,20.0000,12.0000,19.5694,11.7058,17.0983,8.3108
740,12400,25.0000,10.0000,23.0000,12.0000,19.8134,11.8258,17.0661,8.2162
741,12410,24.0000,17.0000,23.0000,15.0000,20.0960,11.9654,16.9288,8.0814
742,12420,28.0000,18.0000,26.0000,17.0000,20.5384,12.3552,16.7330,7.8768
743,12430,20.0000,12.0000,22.0000,13.0000,20.9403,12.6573,16.5260,7.6859
744,12440,21.0000,11.0000,21.0000,12.0000,20.9734,12.6611,16.2364,7.4501
745,12450,23.0000,14.0000,22.0000,13.0000,21.0800,12.6968,16.0940,7.3341
746,12460,18.0000,8.0000,22.0000,12.0000,21.2548,12.7709,15.7587,7.0396
747,12470,23.0000,13.0000,22.0000,13.0000,21.3756,12.7717,15.8973,7.1524
748,12480,17.0000,9.0000,22.0000,13.0000,21.5049,12.8124,15.9114,7.1423
749,12490,24.0000,14.0000,23.0000,14.0000,21.6672,12.9248,15.9114,7.1423
750,12500,18.0000,9.0000,22.0000,12.0000,21.7939,12.9537,15.7587,7.0396
751,12510,23.0000,14.0000,22.0000,13.0000,21.8858,12.9705,15.6900,6.9837
752,12520,18.0000,10.0000,22.0000,13.0000,21.9537,13.0016,15.3911,6.7829
753,12530,20.0000,6.0000,22.0000,11.0000,22.0569,13.0217,15.2441,6.6842
754,12540,19.0000,9.0000,19.0000,9.0000,21.8546,12.7024,15.0334,6.5331
755,12550,28.0000,17.0000,24.0000,14.0000,21.9912,12.6990,15.0334,6.5331
756,12560,14.0000,8.0000,19.0000,11.0000,22.1319,12.7750,15.0198,6.5429
757,12570,22.0000,12.0000,20.0000,11.0000,21.9404,12.6306,15.0198,6.5429
758,12580,19.0000,9.0000,20.0000,11.0000,21.8657,12.5285,15.0334,6.5331
759,12590,23.0000,13.0000,23.0000,13.0000,21.9550,12.5331,15.0334,6.5331
760,12600,14.0000,8.0000,19.0000,10.0000,21.9328,12.4493,15.0334,6.5331
761,12610,21.0000,11.0000,20.0000,11.0000,21.7293,12.2656,15.0334,6.5331
762,12620,18.0000,9.0000,19.0000,11.0000,21.5849,12.1332,14.9413,6.4996
763,12630,22.0000,12.0000,21.0000,11.0000,21.4980,12.0414,14.9548,6.4898
764,12640,15.0000,9.0000,20.0000,11.0000,21.4303,11.9538,15.0198,6.5429
765,12650,20.0000,11.0000,20.0000,11.0000,21.3055,11.8705,14.9549,6.4898
766,12660,17.0000,8.0000,19.0000,11.0000,21.1328,11.7732,14.9684,6.4800
767,12670,23.0000,15.0000,22.0000,13.0000,21.0956,11.7997,15.0334,6.5331
768,12680,16.0000,10.0000,20.0000,12.0000,21.2146,11.9530,15.0334,6.5331
769,12690,24.0000,20.0000,23.0000,19.0000,21.2612,12.2782,15.0198,6.5429
770,12700,16.0000,11.0000,26.0000,22.0000,21.5480,12.9393,15.0851,6.5963
771,12710,34.0000,32.0000,31.0000,28.0000,22.1463,13.8923,15.0851,6.5963
772,12720,11.0000,8.0000,32.0000,27.0000,23.0560,15.2012,14.8497,6.4663
773,12730,20.0000,17.0000,19.0000,14.0000,23.0263,15.3851,14.7722,6.4235
774,12740,14.0000,9.0000,17.0000,11.0000,22.6379,15.2490,14.6413,6.4198
775,12750,17.0000,10.0000,17.0000,10.0000,22.2375,14.9335,14.5245,6.4064
776,12760,11.0000,7.0000,13.0000,8.0000,21.6748,14.5001,14.4176,6.4840
777,12770,16.0000,9.0000,14.0000,8.0000,20.9785,14.0213,14.3285,6.4512
778,12780,12.0000,8.0000,15.0000,8.0000,20.4342,13.5607,14.0987,6.4244
779,12790,16.0000,6.0000,15.0000,7.0000,19.9242,13.0943,14.0112,6.3920
780,12800,14.0000,8.0000,14.0000,7.0000,19.3911,12.5418,13.7309,6.2164
781,12810,18.0000,8.0000,16.0000,8.0000,18.9142,12.1356,13.7309,6.2164
782,12820,12.0000,8.0000,17.0000,8.0000,18.6756,11.8345,13.5147,6.0942
783,12830,15.0000,8.0000,15.0000,8.0000,18.3357,11.4327,13.5994,6.1253
784,12840,14.0000,8.0000,17.0000,9.0000,17.9766,11.1232,13.4306,6.0633
785,12850,16.0000,8.0000,16.0000,8.0000,17.8427,10.9216,13.3596,6.0231
786,12860,13.0000,8.0000,14.0000,8.0000,17.4708,10.6304,13.2189,5.9435
787,12870,14.0000,7.0000,14.0000,7.0000,17.0588,10.3014,13.2378,6.0207
788,12880,20.0000,9.0000,16.0000,7.0000,16.7207,9.9288,13.1736,6.0675
789,12890,14.0000,5.0000,17.0000,7.0000,16.6196,9.5870,13.1480,6.0862
790,12900,16.0000,7.0000,16.0000,6.0000,16.3964,9.1860,13.1224,6.1049
791,12910,15.0000,7.0000,15.0000,7.0000,16.1767,8.8640,13.0654,6.0556
792,12920,14.0000,8.0000,14.0000,7.0000,15.9220,8.5869,13.0271,6.0835
793,12930,15.0000,8.0000,15.0000,8.0000,15.6940,8.4049,13.0768,6.2295
794,12940,16.0000,8.0000,15.0000,8.0000,15.4909,8.2366,13.0511,6.2483
795,12950,16.0000,7.0000,16.0000,8.0000,15.3641,8.0816,12.9355,6.3326
796,12960,15.0000,7.0000,15.0000,7.0000,15.2491,7.8701,12.9409,6.4205
797,12970,17.0000,9.0000,14.0000,7.0000,15.0338,7.6574,12.7078,6.3167
798,12980,14.0000,7.0000,14.0000,7.0000,14.7927,7.4605,12.6696,6.3447
799,12990,15.0000,7.0000,14.0000,7.0000,14.5863,7.3040,12.6615,6.4414
800,13000,14.0000,7.0000,15.0000,7.0000,14.4471,7.1349,12.5122,6.3692
801,13010,14.0000,6.0000,15.0000,7.0000,14.3370,6.9796,12.3811,6.3751
802,13020,15.0000,7.0000,14.0000,7.0000,14.1705,6.8374,12.1270,6.2058
803,13030,25.0000,40.0000,14.0000,7.0000,14.0350,6.7073,11.8529,6.0580
804,13040,15.0000,6.0000,14.0000,6.0000,13.8861,6.5386,11.5721,5.9222
805,13050,15.0000,7.0000,15.0000,7.0000,13.8189,6.4007,11.4460,5.8463
806,13060,11.0000,8.0000,14.0000,7.0000,13.7600,6.3078,11.4355,5.9381
807,13070,15.0000,7.0000,14.0000,7.0000,13.6508,6.2248,11.3484,5.9180
808,13080,23.0000,14.0000,16.0000,8.0000,13.6131,6.1608,11.3866,5.9740
809,13090,13.0000,6.0000,14.0000,7.0000,13.5806,6.1123,11.4900,6.1525
810,13100,15.0000,7.0000,14.0000,7.0000,13.4053,6.0307,11.2021,6.0254
811,13110,13.0000,6.0000,15.0000,7.0000,13.3862,5.9829,11.1523,5.9784
812,13120,13.0000,7.0000,13.0000,7.0000,13.2888,5.9180,11.0179,5.9940
813,13130,13.0000,8.0000,13.0000,7.0000,13.1347,5.8798,10.9200,5.9009
814,13140,16.0000,8.0000,16.0000,8.0000,13.0854,5.9129,10.7749,5.8439
815,13150,27.0000,15.0000,16.0000,8.0000,13.1923,5.9736,10.7509,5.8616
816,13160,16.0000,9.0000,16.0000,8.0000,13.2765,6.0205,10.7871,5.9165
817,13170,16.0000,12.0000,15.0000,9.0000,13.4441,6.1946,10.7751,5.9254
818,13180,13.0000,8.0000,13.0000,8.0000,13.3426,6.3006,10.5717,5.8314
819,13190,11.0000,6.0000,13.0000,8.0000,13.2497,6.4106,10.5478,5.8490
820,13200,12.0000,4.0000,12.0000,6.0000,13.0644,6.3369,10.4174,5.8646
821,13210,14.0000,8.0000,15.0000,9.0000,12.9841,6.3285,10.3936,5.8822
822,13220,15.0000,8.0000,16.0000,9.0000,13.0675,6.4710,10.3113,5.8627
823,13230,13.0000,5.0000,13.0000,7.0000,13.0832,6.5347,10.2985,5.9522
824,13240,33.0000,40.0000,14.0000,7.0000,13.0128,6.4844,10.1691,5.9675
825,13250,11.0000,7.0000,12.0000,8.0000,12.9715,6.5897,10.0034,6.0896
826,13260,10.0000,8.0000,12.0000,8.0000,12.8059,6.6166,9.8534,6.0413
827,13270,12.0000,8.0000,12.0000,8.0000,12.6084,6.6455,9.8298,6.0587
828,13280,23.0000,21.0000,12.0000,8.0000,12.4585,6.7058,9.8063,6.0760
829,13290,11.0000,7.0000,12.0000,8.0000,12.3351,6.7732,9.9308,6.2231
830,13300,11.0000,8.0000,11.0000,7.0000,12.1445,6.7743,9.8953,6.2493
831,13310,11.0000,8.0000,12.0000,8.0000,12.0083,6.8386,9.8361,6.2929
832,13320,10.0000,7.0000,11.0000,8.0000,11.8309,6.9092,9.7316,6.2899
833,13330,8.0000,7.0000,10.0000,7.0000,11.5729,6.8925,9.5428,6.4291
834,13340,9.0000,7.0000,9.0000,7.0000,11.2616,6.8776,9.4277,6.4345
835,13350,9.0000,7.0000,9.0000,7.0000,10.9640,6.8648,9.2076,6.5176
836,13360,9.0000,7.0000,9.0000,7.0000,10.6667,6.8536,9.1725,6.5435
837,13370,22.0000,18.0000,11.0000,8.0000,10.4965,6.8949,8.9342,6.5621
838,13380,10.0000,7.0000,11.0000,8.0000,10.4395,6.9830,8.8335,6.5585
839,13390,11.0000,8.0000,11.0000,8.0000,10.3241,7.0271,8.7216,6.5635
840,13400,15.0000,10.0000,12.0000,9.0000,10.2956,7.1041,8.5111,6.5649
841,13410,16.0000,12.0000,18.0000,13.0000,10.6162,7.4067,8.4468,6.5358
842,13420,13.0000,9.0000,12.0000,9.0000,10.8250,7.6929,8.3894,6.5782
843,13430,12.0000,7.0000,12.0000,8.0000,10.8298,7.7905,8.3141,6.5577
844,13440,12.0000,9.0000,11.0000,8.0000,10.7717,7.8172,8.2392,6.5373
845,13450,8.0000,8.0000,10.0000,9.0000,10.6210,7.8996,8.2164,6.5542
846,13460,9.0000,10.0000,9.0000,8.0000,10.4035,7.9777,8.1132,6.4799
847,13470,10.0000,8.0000,9.0000,7.0000,10.1859,7.9668,8.0791,6.5051
848,13480,11.0000,8.0000,11.0000,8.0000,10.1233,7.9910,8.0677,6.5135
849,13490,9.0000,7.0000,9.0000,7.0000,10.0233,8.0043,8.1077,6.5590
850,13500,12.0000,9.0000,10.0000,8.0000,9.9068,8.0078,8.0223,6.5471
851,13510,12.0000,9.0000,11.0000,9.0000,9.8771,8.1046,8.0622,6.5927
852,13520,14.0000,12.0000,12.0000,10.0000,9.9550,8.2475,8.0680,6.6639
853,13530,13.0000,10.0000,12.0000,10.0000,10.0743,8.4496,8.0680,6.6639
854,13540,13.0000,9.0000,12.0000,9.0000,10.1246,8.5649,8.0110,6.7061
855,13550,13.0000,8.0000,12.0000,8.0000,10.2106,8.5969,7.9881,6.7230
856,13560,10.0000,8.0000,11.0000,8.0000,10.2800,8.5832,7.9083,6.7820
857,13570,8.0000,8.0000,8.0000,7.0000,10.1409,8.5331,7.8233,6.7695
858,13580,9.0000,9.0000,9.0000,8.0000,9.9251,8.4670,7.5866,6.7949
859,13590,10.0000,8.0000,10.0000,9.0000,9.8098,8.5239,7.4916,6.7908
860,13600,8.0000,8.0000,10.0000,7.0000,9.7537,8.4991,7.2543,6.7455
861,13610,9.0000,8.0000,9.0000,8.0000,9.6174,8.4663,7.1945,6.7168
862,13620,9.0000,7.0000,10.0000,7.0000,9.5165,8.4246,6.8557,6.6078
863,13630,9.0000,6.0000,9.0000,6.0000,9.4487,8.3154,6.7399,6.5519
864,13640,5.0000,8.0000,9.0000,7.0000,9.3699,8.1693,6.6741,6.6007
865,13650,12.0000,6.0000,9.0000,7.0000,9.1911,8.0832,6.6412,6.6252
866,13660,7.0000,6.0000,8.0000,6.0000,9.0792,7.9222,6.3874,6.7433
867,13670,12.0000,7.0000,9.0000,7.0000,8.9163,7.7924,6.2220,6.7961
868,13680,10.0000,6.0000,11.0000,7.0000,8.9229,7.7205,6.1039,6.9541
869,13690,11.0000,7.0000,12.0000,7.0000,9.0909,7.6556,6.1178,7.0848
870,13700,7.0000,8.0000,9.0000,7.0000,9.0857,7.5908,6.1792,7.3250
871,13710,9.0000,6.0000,9.0000,7.0000,8.9953,7.5362,6.1130,7.3741
872,13720,8.0000,7.0000,8.0000,7.0000,8.8758,7.4586,6.0674,7.3361
873,13730,9.0000,7.0000,9.0000,7.0000,8.7829,7.4011,6.0454,7.3524
874,13740,7.0000,8.0000,8.0000,8.0000,8.7142,7.3826,6.0563,7.3442
875,13750,7.0000,9.0000,8.0000,9.0000,8.5835,7.4251,6.0110,7.3063
876,13760,9.0000,7.0000,9.0000,8.0000,8.4885,7.4663,5.9891,7.3226
877,13770,7.0000,9.0000,8.0000,8.0000,8.4423,7.4900,5.9781,7.3308
878,13780,8.0000,8.0000,7.0000,8.0000,8.2800,7.5394,5.9440,7.2848
879,13790,6.0000,8.0000,7.0000,8.0000,8.0964,7.6024,5.9111,7.3092
880,13800,6.0000,8.0000,7.0000,8.0000,7.9288,7.6275,5.9342,7.3634
881,13810,7.0000,8.0000,6.0000,8.0000,7.7540,7.6520,5.8783,7.3336
882,13820,7.0000,9.0000,7.0000,9.0000,7.5705,7.7204,5.8235,7.3743
883,13830,8.0000,9.0000,8.0000,9.0000,7.4576,7.8553,5.7688,7.4149
884,13840,7.0000,9.0000,8.0000,9.0000,7.4139,7.9588,5.7251,7.4474
885,13850,6.0000,9.0000,7.0000,8.0000,7.3234,8.0222,5.6048,7.5367
886,13860,5.0000,6.0000,6.0000,7.0000,7.1281,8.0218,5.5943,7.6157
887,13870,8.0000,6.0000,6.0000,7.0000,6.9375,7.9431,5.4081,7.6119
888,13880,6.0000,8.0000,6.0000,8.0000,6.7604,7.9117,5.3103,7.6141
889,13890,7.0000,7.0000,6.0000,8.0000,6.6215,7.9240,5.1691,7.7190
890,13900,7.0000,9.0000,7.0000,9.0000,6.4935,7.9950,5.0497,7.8077
891,13910,7.0000,8.0000,7.0000,8.0000,6.4350,8.0032,5.0382,7.8868
892,13920,7.0000,9.0000,7.0000,8.0000,6.3840,8.0107,4.9394,8.0308
893,13930,7.0000,10.0000,8.0000,9.0000,6.4253,8.0779,4.9494,8.0944
894,13940,8.0000,10.0000,8.0000,9.0000,6.4680,8.1669,4.9048,8.1989
895,13950,10.0000,9.0000,9.0000,9.0000,6.5712,8.2594,4.8502,8.2394
896,13960,9.0000,6.0000,8.0000,8.0000,6.6210,8.2707,4.7628,8.3043
897,13970,9.0000,9.0000,9.0000,8.0000,6.6994,8.2639,4.6784,8.2247
898,13980,11.0000,8.0000,9.0000,9.0000,6.8278,8.2827,4.6024,8.2811
899,13990,8.0000,8.0000,8.0000,8.0000,6.9176,8.3328,4.5715,8.2334
900,14000,10.0000,8.0000,10.0000,8.0000,7.0483,8.3217,4.5390,8.2576
901,14010,9.0000,5.0000,10.0000,7.0000,7.2514,8.2679,4.4759,8.2341
902,14020,7.0000,6.0000,11.0000,6.0000,7.4548,8.1114,4.4307,8.3380
903,14030,9.0000,8.0000,8.0000,8.0000,7.5493,8.0634,4.3786,8.3064
904,14040,8.0000,7.0000,11.0000,6.0000,7.7216,7.9843,4.3874,8.3702
905,14050,7.0000,8.0000,8.0000,8.0000,7.8665,7.9106,4.3549,8.3943
906,14060,9.0000,9.0000,9.0000,8.0000,7.8803,7.9153,4.3832,8.5148
907,14070,13.0000,10.0000,9.0000,10.0000,7.9692,8.0131,4.3811,8.5876
908,14080,7.0000,9.0000,8.0000,9.0000,7.9957,8.1584,4.4206,8.7016
909,14090,9.0000,9.0000,8.0000,8.0000,7.9959,8.1777,4.3857,8.7995
910,14100,5.0000,11.0000,7.0000,11.0000,7.9271,8.3262,4.3747,8.8077
911,14110,10.0000,8.0000,7.0000,11.0000,7.8015,8.5696,4.3616,8.8898
912,14120,6.0000,10.0000,6.0000,10.0000,7.7164,8.7231,4.3594,8.9642
913,14130,10.0000,9.0000,7.0000,10.0000,7.5751,8.8610,4.4596,9.2582
914,14140,6.0000,11.0000,7.0000,11.0000,7.5180,9.0092,4.6168,9.5948
915,14150,11.0000,11.0000,7.0000,10.0000,7.4469,9.1914,4.8884,10.1766
916,14160,6.0000,10.0000,8.0000,10.0000,7.4315,9.2521,4.6784,9.8580
917,14170,5.0000,11.0000,6.0000,10.0000,7.3734,9.3596,4.7640,10.1089
918,14180,5.0000,12.0000,6.0000,11.0000,7.2335,9.4785,4.7296,10.1343
919,14190,4.0000,12.0000,5.0000,12.0000,7.0330,9.6925,4.6951,10.1597
920,14200,5.0000,11.0000,5.0000,11.0000,6.8262,9.8766,4.6393,10.1218
921,14210,9.0000,13.0000,7.0000,12.0000,6.6922,10.0638,4.6376,10.2020
922,14220,7.0000,13.0000,8.0000,14.0000,6.7685,10.4275,4.7252,10.3768
923,14230,6.0000,12.0000,7.0000,11.0000,6.7643,10.6235,4.6773,10.4925
924,14240,8.0000,8.0000,8.0000,10.0000,6.7722,10.7119,4.6757,10.5745
925,14250,7.0000,7.0000,9.0000,9.0000,6.8934,10.6388,4.7192,10.7053
926,14260,6.0000,10.0000,7.0000,9.0000,6.9664,10.5849,4.7294,10.7797
927,14270,7.0000,11.0000,8.0000,10.0000,6.9616,10.5638,4.7500,10.9297
928,14280,5.0000,12.0000,7.0000,11.0000,7.0253,10.6000,4.6592,10.8313
929,14290,8.0000,10.0000,7.0000,12.0000,6.9601,10.7505,4.6007,10.8743
930,14300,5.0000,11.0000,9.0000,9.0000,7.0615,10.7542,4.5539,10.9086
931,14310,6.0000,12.0000,6.0000,12.0000,7.0803,10.8252,4.5189,10.9344
932,14320,6.0000,14.0000,10.0000,10.0000,7.1695,10.8884,4.4838,10.9602
933,14330,5.0000,15.0000,6.0000,14.0000,7.2432,11.0481,4.4042,10.9368
934,14340,6.0000,14.0000,6.0000,14.0000,7.1395,11.3481,4.4020,11.0202
935,14350,5.0000,13.0000,7.0000,12.0000,7.0823,11.5318,4.3670,11.0460
936,14360,6.0000,15.0000,5.0000,14.0000,6.9265,11.7135,4.3647,11.1299
937,14370,7.0000,11.0000,7.0000,12.0000,6.8384,11.9492,4.3272,11.2400
938,14380,5.0000,9.0000,6.0000,10.0000,6.8553,11.9342,4.3247,11.3247
939,14390,8.0000,10.0000,8.0000,9.0000,6.8386,11.7708,4.3530,11.5552
940,14400,8.0000,14.0000,9.0000,13.0000,6.9461,11.7699,4.3625,11.6327
941,14410,9.0000,13.0000,12.0000,13.0000,7.1866,12.0271,4.3578,11.8062
942,14420,18.0000,23.0000,9.0000,13.0000,7.3345,12.1381,4.4565,12.0791
943,14430,17.0000,21.0000,16.0000,17.0000,7.9764,12.6675,4.4061,12.2033
944,14440,16.0000,15.0000,17.0000,17.0000,8.6629,13.1392,4.6003,12.5940
945,14450,16.0000,17.0000,19.0000,19.0000,9.4669,13.6052,4.5720,12.7956
946,14460,17.0000,13.0000,16.0000,13.0000,10.1361,13.8778,4.6175,12.9451
947,14470,19.0000,11.0000,16.0000,11.0000,10.8244,13.8643,4.5557,12.9901
948,14480,13.0000,5.0000,18.0000,9.0000,11.4634,13.7158,4.5785,13.0655
949,14490,35.0000,36.0000,36.0000,44.0000,12.4732,14.2266,4.5289,13.1016
950,14500,15.0000,11.0000,15.0000,10.0000,13.3875,14.8880,4.4568,13.0621
951,14510,25.0000,30.0000,18.0000,20.0000,13.8458,14.9317,4.4896,13.2226
952,14520,26.0000,40.0000,25.0000,45.0000,14.7882,16.7639,4.4524,13.2497
953,14530,22.0000,14.0000,23.0000,23.0000,15.9677,18.9178,4.4377,13.3532
954,14540,26.0000,46.0000,28.0000,46.0000,16.9077,20.0458,4.3779,13.3038
955,14550,24.0000,45.0000,25.0000,44.0000,18.0036,22.4030,4.4004,13.3803
956,14560,11.0000,9.0000,23.0000,44.0000,18.8056,24.5213,4.4354,13.4481
957,14570,10.0000,9.0000,11.0000,9.0000,18.7370,24.1570,4.3879,13.3893
958,14580,9.0000,13.0000,10.0000,9.0000,18.3800,23.2993,4.4105,13.4663
959,14590,17.0000,6.0000,11.0000,12.0000,17.9484,22.6854,4.3731,13.4934
960,14600,10.0000,8.0000,14.0000,8.0000,17.9039,21.9205,4.3980,13.4753
961,14610,9.0000,10.0000,9.0000,12.0000,17.5285,21.2512,4.3831,13.5799
962,14620,17.0000,7.0000,11.0000,7.0000,17.0817,20.5061,4.3831,13.5799
963,14630,13.0000,7.0000,15.0000,8.0000,17.0070,19.6011,4.4183,13.6485
964,14640,6.0000,10.0000,8.0000,10.0000,16.7142,18.8345,4.3932,13.6667
965,14650,7.0000,12.0000,7.0000,12.0000,16.0618,18.3118,4.3681,13.6849
966,14660,8.0000,12.0000,7.0000,11.0000,15.4105,17.8276,4.3908,13.7631
967,14670,23.0000,51.0000,7.0000,12.0000,14.8417,17.3743,4.3908,13.7630
968,14680,5.0000,13.0000,5.0000,12.0000,14.2076,17.0746,4.4262,13.8325
969,14690,6.0000,11.0000,6.0000,16.0000,13.5747,16.9640,4.4848,13.9816
970,14700,4.0000,12.0000,6.0000,13.0000,13.0649,16.8765,4.4848,13.9816
971,14710,4.0000,16.0000,4.0000,16.0000,12.4062,16.8296,4.5547,14.2220
972,14720,4.0000,14.0000,5.0000,14.0000,11.7247,16.6958,4.6038,14.2844
973,14730,4.0000,13.0000,5.0000,14.0000,11.0897,16.4873,4.9134,14.9654
974,14740,6.0000,13.0000,5.0000,14.0000,10.4881,16.2916,4.9637,15.1358
975,14750,5.0000,16.0000,5.0000,14.0000,9.9239,16.0856,5.0801,15.3663
976,14760,5.0000,16.0000,4.0000,15.0000,9.3615,15.9765,5.0926,15.4631
977,14770,5.0000,13.0000,5.0000,13.0000,8.8312,15.7837,5.1186,15.5508
978,14780,5.0000,14.0000,5.0000,15.0000,8.3592,15.6110,5.1447,15.6389
979,14790,5.0000,15.0000,5.0000,15.0000,7.9185,15.5431,5.1575,15.7372
980,14800,5.0000,11.0000,5.0000,14.0000,7.5038,15.4178,5.1441,15.7469
981,14810,5.0000,16.0000,5.0000,14.0000,7.1161,15.2737,5.2103,15.9161
982,14820,6.0000,10.0000,5.0000,15.0000,6.7552,15.2072,5.1434,15.8555
983,14830,5.0000,15.0000,6.0000,16.0000,6.4804,15.2037,5.1964,16.0353
984,14840,5.0000,16.0000,5.0000,15.0000,6.2163,15.1929,5.1828,16.0450
985,14850,11.0000,26.0000,8.0000,20.0000,5.9973,15.2934,5.2634,16.2074
986,14860,5.0000,15.0000,6.0000,17.0000,5.9025,15.6436,5.2226,16.2367
987,14870,9.0000,19.0000,6.0000,17.0000,5.7135,15.7012,5.0618,16.0226
988,14880,7.0000,21.0000,8.0000,20.0000,5.6840,15.9339,5.1273,16.3049
989,14890,5.0000,13.0000,7.0000,18.0000,5.6280,16.2189,5.1943,16.4793
990,14900,10.0000,28.0000,7.0000,22.0000,5.4993,16.4353,5.1266,16.4163
991,14910,6.0000,17.0000,6.0000,20.0000,5.4330,16.9473,5.1938,16.5917
992,14920,7.0000,22.0000,7.0000,21.0000,5.3291,17.2261,5.1389,16.6310
993,14930,5.0000,14.0000,5.0000,19.0000,5.2609,17.5473,5.1115,16.6506
994,14940,9.0000,19.0000,6.0000,19.0000,5.1024,17.6587,4.9765,16.5237
995,14950,6.0000,18.0000,7.0000,18.0000,5.1005,17.8126,5.0028,16.6164
996,14960,5.0000,20.0000,6.0000,20.0000,5.0390,17.9678,5.0283,16.8228
997,14970,7.0000,23.0000,6.0000,20.0000,4.9705,18.2234,5.0540,17.0315
998,14980,6.0000,20.0000,6.0000,19.0000,4.9104,18.4284,5.1070,17.3389
999,14990,7.0000,21.0000,6.0000,19.0000,4.8603,18.5626,5.1203,17.4458
1000,15000,5.0000,15.0000,8.0000,19.0000,4.9241,18.7362,5.2726,17.9287
1001,15010,6.0000,19.0000,7.0000,17.0000,5.0141,18.7075,5.3147,18.1399
1002,15020,6.0000,17.0000,7.0000,17.0000,5.0251,18.6506,5.3573,18.3534
1003,15030,8.0000,17.0000,7.0000,18.0000,5.1164,18.6342,5.2999,18.3941
1004,15040,10.0000,16.0000,7.0000,16.0000,5.1679,18.5209,5.2853,18.5274
1005,15050,11.0000,15.0000,7.0000,16.0000,5.2303,18.3758,5.2278,18.5682
1006,15060,10.0000,17.0000,7.0000,16.0000,5.3188,18.2351,5.2562,18.6716
1007,15070,6.0000,20.0000,6.0000,18.0000,5.4074,18.1910,5.1703,18.6089
1008,15080,7.0000,17.0000,5.0000,19.0000,5.3271,18.2991,5.1416,18.6293
1009,15090,5.0000,20.0000,6.0000,18.0000,5.3054,18.3227,5.0985,18.6598
1010,15100,5.0000,21.0000,5.0000,20.0000,5.2449,18.4126,5.1409,18.7533
1011,15110,4.0000,17.0000,5.0000,19.0000,5.1568,18.5891,5.0977,18.7839
1012,15120,10.0000,16.0000,7.0000,16.0000,5.1939,18.5768,5.0977,18.7839
1013,15130,4.0000,18.0000,7.0000,18.0000,5.2975,18.5149,5.0401,18.8248
1014,15140,9.0000,17.0000,6.0000,18.0000,5.2835,18.5857,5.0401,18.8248
1015,15150,16.0000,15.0000,7.0000,17.0000,5.3142,18.5268,5.0680,18.9292
1016,15160,7.0000,20.0000,8.0000,19.0000,5.5168,18.5038,5.0392,18.9496
1017,15170,6.0000,23.0000,6.0000,20.0000,5.5348,18.6545,5.0103,18.9701
1018,15180,6.0000,24.0000,6.0000,22.0000,5.5207,18.9067,4.9682,18.8758
1019,15190,7.0000,18.0000,5.0000,20.0000,5.4340,19.1505,4.9959,18.9803
1020,15200,4.0000,16.0000,5.0000,19.0000,5.3693,19.1993,4.9948,19.1059
1021,15210,6.0000,19.0000,5.0000,19.0000,5.2838,19.3013,4.9803,19.1162
1022,15220,4.0000,16.0000,4.0000,19.0000,5.2118,19.3381,5.0227,19.2118
1023,15230,5.0000,21.0000,5.0000,20.0000,5.1371,19.3957,5.0508,19.3181
1024,15240,7.0000,23.0000,5.0000,18.0000,5.0762,19.4314,4.9937,19.2323
1025,15250,5.0000,21.0000,6.0000,20.0000,5.0455,19.4644,5.0362,19.3284
1026,15260,5.0000,20.0000,5.0000,19.0000,4.9929,19.5255,5.1075,19.5328
1027,15270,6.0000,22.0000,5.0000,21.0000,4.9448,19.6160,5.1075,19.5328
1028,15280,5.0000,21.0000,5.0000,20.0000,4.9093,19.7339,5.1214,19.6514
1029,15290,5.0000,19.0000,5.0000,20.0000,4.8690,19.8612,5.1937,19.8595
1030,15300,5.0000,20.0000,5.0000,20.0000,4.8494,19.9625,5.4009,20.3748
1031,15310,7.0000,16.0000,6.0000,20.0000,4.8756,20.0313,5.4917,20.5811
1032,15320,7.0000,22.0000,7.0000,21.0000,4.9449,20.1115,5.5688,20.9380
1033,15330,5.0000,20.0000,6.0000,21.0000,5.0039,20.2529,5.6152,21.0442
1034,15340,6.0000,22.0000,5.0000,20.0000,5.0279,20.3340,5.6312,21.1724
1035,15350,5.0000,19.0000,5.0000,20.0000,5.0355,20.4258,5.6312,21.1724
1036,15360,6.0000,19.0000,6.0000,18.0000,5.0449,20.3568,5.6789,21.4204
1037,15370,7.0000,21.0000,6.0000,20.0000,5.0972,20.3063,5.6953,21.5510
1038,15380,6.0000,20.0000,6.0000,19.0000,5.1816,20.2975,5.7750,21.7818
1039,15390,3.0000,20.0000,6.0000,21.0000,5.2296,20.3215,5.7118,21.6824
1040,15400,6.0000,17.0000,6.0000,20.0000,5.2760,20.4084,5.7283,21.8145
1041,15410,8.0000,22.0000,6.0000,20.0000,5.3205,20.3727,5.6815,21.8471
1042,15420,3.0000,18.0000,5.0000,19.0000,5.3471,20.3689,5.6504,21.8688
1043,15430,8.0000,19.0000,5.0000,17.0000,5.2897,20.1784,5.6824,21.9910
1044,15440,3.0000,17.0000,6.0000,19.0000,5.3859,20.0711,5.6037,21.9015
1045,15450,9.0000,20.0000,5.0000,22.0000,5.3361,20.1763,5.4944,21.8341
1046,15460,10.0000,17.0000,8.0000,18.0000,5.4972,20.2391,5.4789,21.8449
1047,15470,9.0000,17.0000,8.0000,17.0000,5.7112,20.0140,5.5263,22.1000
1048,15480,6.0000,21.0000,7.0000,20.0000,5.8898,19.9496,5.4481,22.0100
1049,15490,5.0000,22.0000,6.0000,21.0000,5.9278,19.9949,5.4327,22.1652
1050,15500,4.0000,23.0000,4.0000,24.0000,5.8626,20.2384,5.4170,22.1761
1051,15510,9.0000,24.0000,5.0000,22.0000,5.7481,20.4812,5.4171,22.1761
1052,15520,3.0000,24.0000,4.0000,23.0000,5.6638,20.7281,5.3859,22.1979
1053,15530,7.0000,25.0000,4.0000,24.0000,5.5227,21.0327,5.4172,22.4675
1054,15540,4.0000,26.0000,4.0000,26.0000,5.4075,21.4160,5.4332,22.7514
1055,15550,4.0000,27.0000,4.0000,26.0000,5.3236,21.8898,5.4333,22.9001
1056,15560,3.0000,26.0000,3.0000,26.0000,5.1936,22.3939,5.4335,23.0498
1057,15570,3.0000,22.0000,3.0000,24.0000,5.0039,22.7470,5.4820,23.4710
1058,15580,4.0000,22.0000,4.0000,23.0000,4.8706,22.9085,5.4984,23.6132
1059,15590,3.0000,26.0000,4.0000,24.0000,4.8034,23.0333,5.5482,24.0451
1060,15600,5.0000,25.0000,3.0000,23.0000,4.6400,23.2054,5.4507,24.1124
1061,15610,3.0000,23.0000,4.0000,22.0000,4.4915,23.2808,5.4835,24.2472
1062,15620,5.0000,24.0000,4.0000,26.0000,4.4103,23.4342,5.4675,24.4166
1063,15630,5.0000,32.0000,5.0000,32.0000,4.4019,24.0819,5.4511,24.4279
1064,15640,6.0000,26.0000,4.0000,27.0000,4.3697,24.6483,5.3370,24.3483
1065,15650,4.0000,25.0000,4.0000,26.0000,4.2910,24.9353,5.3531,24.4955
1066,15660,3.0000,25.0000,4.0000,25.0000,4.2501,25.1019,5.3205,24.5181
1067,15670,4.0000,26.0000,4.0000,25.0000,4.1879,25.2541,5.2719,24.3933
1068,15680,3.0000,25.0000,4.0000,26.0000,4.1391,25.4102,5.2231,24.4270
1069,15690,4.0000,28.0000,4.0000,24.0000,4.0858,25.5013,5.2069,24.4383
1070,15700,4.0000,27.0000,5.0000,27.0000,4.0534,25.6587,5.1588,24.3142
1071,15710,11.0000,27.0000,6.0000,24.0000,4.1143,25.8347,5.1581,24.4720
1072,15720,8.0000,28.0000,7.0000,24.0000,4.3135,25.7926,5.1418,24.4832
1073,15730,14.0000,32.0000,7.0000,26.0000,4.5175,25.9664,5.1418,24.4831
1074,15740,4.0000,24.0000,6.0000,25.0000,4.6845,26.0942,5.1574,24.6307
1075,15750,4.0000,26.0000,4.0000,23.0000,4.6911,26.0095,5.0931,24.5168
1076,15760,4.0000,20.0000,4.0000,22.0000,4.6310,25.9444,5.1248,24.6531
1077,15770,5.0000,25.0000,5.0000,22.0000,4.5824,25.6741,5.1566,24.7903
1078,15780,3.0000,23.0000,4.0000,24.0000,4.5780,25.6195,5.1566,24.7903
1079,15790,4.0000,25.0000,4.0000,24.0000,4.5168,25.5256,5.1566,24.7903
1080,15800,6.0000,26.0000,4.0000,25.0000,4.4587,25.5557,5.2375,25.0561
1081,15810,4.0000,26.0000,4.0000,27.0000,4.4030,25.6983,5.3525,25.4670
1082,15820,6.0000,26.0000,4.0000,24.0000,4.3502,25.7865,5.3692,25.4556
1083,15830,4.0000,27.0000,4.0000,24.0000,4.3005,25.7043,5.4025,25.5982
1084,15840,5.0000,30.0000,5.0000,28.0000,4.2712,25.8436,5.4360,25.7417
1085,15850,5.0000,29.0000,5.0000,27.0000,4.3099,26.0788,5.6064,26.3023
1086,15860,5.0000,30.0000,5.0000,29.0000,4.3491,26.3793,5.6924,26.4157
1087,15870,3.0000,22.0000,4.0000,24.0000,4.3451,26.5264,5.7631,26.7153
1088,15880,4.0000,26.0000,4.0000,25.0000,4.2997,26.3736,5.7460,26.7270
1089,15890,4.0000,25.0000,4.0000,25.0000,4.2569,26.4196,5.8521,27.0072
1090,15900,4.0000,23.0000,4.0000,25.0000,4.2168,26.4334,5.8884,27.1606
1091,15910,8.0000,25.0000,7.0000,25.0000,4.2734,26.4016,5.8363,27.1960
1092,15920,4.0000,24.0000,5.0000,25.0000,4.4282,26.4183,5.8363,27.1960
1093,15930,10.0000,26.0000,4.0000,26.0000,4.4078,26.4131,5.8190,27.2078
1094,15940,5.0000,27.0000,6.0000,27.0000,4.4815,26.5071,5.8552,27.3624
1095,15950,6.0000,28.0000,5.0000,27.0000,4.5680,26.6110,5.8204,27.3861
1096,15960,6.0000,27.0000,6.0000,27.0000,4.6686,26.7566,5.7682,27.4216
1097,15970,6.0000,29.0000,7.0000,28.0000,4.8522,26.8752,5.7508,27.4335
1098,15980,6.0000,26.0000,6.0000,27.0000,4.9636,27.0426,5.7159,27.4571
1099,15990,7.0000,27.0000,8.0000,27.0000,5.1293,27.1260,5.6637,27.4926
1100,16000,4.0000,26.0000,5.0000,25.0000,5.3007,27.1112,5.6822,27.6605
1101,16010,5.0000,26.0000,6.0000,25.0000,5.3262,27.0179,5.6647,27.6724
1102,16020,18.0000,22.0000,6.0000,25.0000,5.3911,26.9256,5.5421,27.5754
1103,16030,8.0000,24.0000,8.0000,25.0000,5.5607,26.8255,5.5426,27.7553
1104,16040,10.0000,23.0000,8.0000,24.0000,5.8277,26.6534,5.5606,27.9246
1105,16050,8.0000,24.0000,7.0000,23.0000,5.9767,26.4568,5.5081,27.9603
1106,16060,5.0000,22.0000,7.0000,22.0000,6.1640,26.1741,5.5085,28.1427
1107,16070,7.0000,24.0000,7.0000,22.0000,6.2529,25.8490,5.4909,28.1546
1108,16080,5.0000,22.0000,7.0000,23.0000,6.3951,25.6048,5.4561,28.3621
1109,16090,7.0000,26.0000,7.0000,25.0000,6.4774,25.4568,5.4740,28.5352
1110,16100,6.0000,24.0000,7.0000,25.0000,6.5790,25.4412,5.5280,28.8729
1111,16110,13.0000,22.0000,7.0000,25.0000,6.6653,25.3843,5.5827,29.2152
1112,16120,5.0000,26.0000,8.0000,27.0000,6.8352,25.4549,5.4931,29.2757
1113,16130,7.0000,22.0000,6.0000,24.0000,6.8534,25.4552,5.5294,29.4429
1114,16140,7.0000,24.0000,7.0000,23.0000,6.8689,25.2692,5.4755,29.4792
1115,16150,7.0000,23.0000,7.0000,25.0000,6.9482,25.1333,5.4395,29.5035
1116,16160,10.0000,29.0000,7.0000,26.0000,7.0370,25.1796,5.4942,29.8538
1117,16170,11.0000,42.0000,7.0000,24.0000,7.1284,25.1612,5.4037,29.9147
1118,16180,7.0000,27.0000,8.0000,27.0000,7.3092,25.5432,5.4037,29.9147
1119,16190,10.0000,30.0000,8.0000,24.0000,7.3683,25.4026,5.4400,30.0858
1120,16200,11.0000,32.0000,10.0000,30.0000,7.5927,25.5388,5.3856,29.9269
1121,16210,16.0000,45.0000,9.0000,27.0000,7.8037,25.7159,5.3314,29.9634
1122,16220,5.0000,26.0000,7.0000,29.0000,7.8728,25.9953,5.3314,29.9634
1123,16230,7.0000,29.0000,7.0000,27.0000,7.8525,26.1752,5.2775,29.8054
1124,16240,5.0000,27.0000,4.0000,23.0000,7.6795,26.0034,5.2235,29.8419
1125,16250,6.0000,25.0000,6.0000,25.0000,7.5048,25.8768,5.2952,29.9878
1126,16260,7.0000,30.0000,6.0000,27.0000,7.4317,25.8752,5.2410,30.0243
1127,16270,6.0000,25.0000,6.0000,26.0000,7.3502,25.9915,5.2410,30.0243
1128,16280,6.0000,29.0000,5.0000,25.0000,7.2427,25.9398,5.2048,30.0486
1129,16290,6.0000,24.0000,5.0000,24.0000,7.0939,25.9166,5.1687,30.0729
1130,16300,4.0000,22.0000,5.0000,22.0000,6.8912,25.6494,5.1687,30.0729
1131,16310,5.0000,28.0000,4.0000,25.0000,6.6981,25.4753,5.2400,30.4173
1132,16320,5.0000,28.0000,5.0000,26.0000,6.5104,25.4550,5.2395,30.6159
1133,16330,7.0000,25.0000,6.0000,26.0000,6.4571,25.5180,5.2394,30.6159
1134,16340,3.0000,24.0000,4.0000,25.0000,6.3706,25.5700,5.2756,30.7913
1135,16350,4.0000,25.0000,4.0000,26.0000,6.1684,25.5636,5.1490,30.4784
1136,16360,3.0000,23.0000,3.0000,23.0000,5.9032,25.3754,5.2206,30.8282
1137,16370,3.0000,25.0000,4.0000,23.0000,5.7226,25.1574,5.2751,30.9926
1138,16380,4.0000,27.0000,5.0000,26.0000,5.5863,25.0769,5.4976,31.6628
1139,16390,8.0000,38.0000,7.0000,33.0000,5.5654,25.3347,5.5356,31.8460
1140,16400,10.0000,38.0000,8.0000,36.0000,5.7329,26.1598,5.6122,32.2166
1141,16410,9.0000,36.0000,9.0000,34.0000,6.0150,26.9383,5.6510,32.4040
1142,16420,6.0000,31.0000,5.0000,29.0000,6.0273,27.3004,5.8267,32.9364
1143,16430,3.0000,23.0000,3.0000,24.0000,5.8160,27.2576,5.6900,32.5927
1144,16440,6.0000,28.0000,5.0000,25.0000,5.6318,27.0580,5.7294,32.7830
1145,16450,7.0000,33.0000,4.0000,25.0000,5.5042,26.8879,5.7498,32.9873
1146,16460,8.0000,34.0000,10.0000,42.0000,5.5777,27.4913,5.8686,33.3496
1147,16470,7.0000,34.0000,7.0000,32.0000,5.7626,28.1615,5.8493,33.3623
1148,16480,6.0000,38.0000,6.0000,35.0000,5.8002,28.6653,5.8510,33.5842
1149,16490,5.0000,32.0000,6.0000,37.0000,5.7873,29.4226,5.7319,33.2188
1150,16500,7.0000,31.0000,6.0000,32.0000,5.7919,29.9264,5.7525,33.4263
1151,16510,9.0000,38.0000,9.0000,33.0000,5.9290,30.1945,5.8122,33.6099
1152,16520,9.0000,47.0000,8.0000,38.0000,6.1743,30.8335,5.8138,33.8334
1153,16530,11.0000,30.0000,7.0000,34.0000,6.2790,31.4952,5.5972,33.3082
1154,16540,7.0000,41.0000,7.0000,36.0000,6.3546,31.9512,5.6172,33.5160
1155,16550,9.0000,31.0000,6.0000,37.0000,6.3600,32.6091,5.5786,33.5415
1156,16560,5.0000,24.0000,5.0000,29.0000,6.3236,32.8994,5.5593,33.5544
1157,16570,5.0000,30.0000,4.0000,20.0000,6.2054,32.2470,5.4432,33.4101
1158,16580,3.0000,18.0000,3.0000,17.0000,5.9610,31.3069,5.4240,33.4228
1159,16590,7.0000,40.0000,5.0000,29.0000,5.7415,30.6492,5.3855,33.4483
1160,16600,7.0000,39.0000,8.0000,39.0000,5.8328,31.1991,5.4241,33.6438
1161,16610,7.0000,49.0000,7.0000,36.0000,5.9520,31.8476,5.3276,33.7075
1162,16620,4.0000,16.0000,9.0000,46.0000,6.0999,33.0354,5.2891,33.7331
1163,16630,3.0000,27.0000,4.0000,26.0000,6.1972,33.5577,5.2698,33.7458
1164,16640,4.0000,13.0000,5.0000,31.0000,6.0449,33.2751,5.2119,33.7841
1165,16650,11.0000,51.0000,11.0000,50.0000,6.2863,34.4033,5.2113,34.0070
1166,16660,3.0000,16.0000,11.0000,51.0000,6.6815,36.0345,5.1726,34.0326
1167,16670,10.0000,39.0000,9.0000,40.0000,6.9772,37.0428,5.2093,34.6858
1168,16680,10.0000,44.0000,11.0000,41.0000,7.3203,37.5580,5.1890,34.9285
1169,16690,8.0000,41.0000,10.0000,43.0000,7.6504,38.3177,5.1497,34.9543
1170,16700,9.0000,41.0000,9.0000,41.0000,7.8526,38.9006,5.1094,35.2118
1171,16710,9.0000,41.0000,10.0000,40.0000,8.0524,39.3449,5.0503,35.2506
1172,16720,11.0000,43.0000,10.0000,43.0000,8.2684,39.8770,5.0306,35.2635
1173,16730,14.0000,23.0000,11.0000,43.0000,8.5365,40.4762,4.9519,35.3153
1174,16740,8.0000,46.0000,9.0000,46.0000,8.7377,41.1894,4.9519,35.3153
1175,16750,13.0000,29.0000,6.0000,31.0000,8.6698,41.2617,4.8928,35.3541
1176,16760,8.0000,42.0000,8.0000,36.0000,8.5761,40.8833,4.8731,35.3670
1177,16770,13.0000,45.0000,9.0000,42.0000,8.6264,41.1469,4.8338,35.3929
1178,16780,10.0000,46.0000,13.0000,46.0000,9.0214,41.7763,4.8141,35.4058
1179,16790,7.0000,44.0000,9.0000,46.0000,9.2704,42.5170,4.8141,35.4058
1180,16800,6.0000,37.0000,7.0000,37.0000,9.2382,42.7887,4.7552,35.4446
1181,16810,6.0000,39.0000,7.0000,39.0000,9.1356,42.6912,4.8515,35.6137
1182,16820,10.0000,40.0000,6.0000,35.0000,8.9598,42.5600,4.7922,35.6526
1183,16830,6.0000,38.0000,7.0000,36.0000,8.8312,42.2481,4.7159,35.4705
1184,16840,10.0000,43.0000,7.0000,36.0000,8.7387,42.0705,4.8296,35.8623
1185,16850,6.0000,32.0000,9.0000,36.0000,8.7901,41.8916,4.8274,36.0998
1186,16860,12.0000,43.0000,6.0000,33.0000,8.6763,41.3963,4.8852,36.3000
1187,16870,4.0000,31.0000,7.0000,37.0000,8.6265,41.2690,4.8274,36.0998
1188,16880,15.0000,42.0000,8.0000,37.0000,8.4523,40.8878,4.8453,36.3261
1189,16890,7.0000,41.0000,8.0000,41.0000,8.4822,41.0607,4.8253,36.3392
1190,16900,8.0000,48.0000,8.0000,40.0000,8.4760,41.1351,4.8253,36.3392
1191,16910,8.0000,31.0000,9.0000,37.0000,8.5270,41.2076,4.8253,36.3392
1192,16920,5.0000,51.0000,9.0000,32.0000,8.5657,40.7466,4.9015,36.7707
1193,16930,6.0000,30.0000,5.0000,45.0000,8.5592,40.7593,4.8232,36.5803
1194,16940,5.0000,34.0000,6.0000,31.0000,8.4482,40.4846,4.8814,36.7838
1195,16950,8.0000,38.0000,9.0000,31.0000,8.3655,39.7986,4.9400,36.9890
1196,16960,6.0000,34.0000,7.0000,38.0000,8.3875,39.5905,5.0180,37.4311
1197,16970,8.0000,33.0000,7.0000,35.0000,8.2832,39.3562,4.9772,37.4576
1198,16980,5.0000,43.0000,7.0000,39.0000,8.2338,39.1992,4.9772,37.4576
1199,16990,8.0000,38.0000,5.0000,45.0000,8.0278,39.6155,5.0973,37.8804
1200,17000,9.0000,49.0000,7.0000,45.0000,7.8791,40.1071,5.1787,38.0810
1201,17010,5.0000,48.0000,7.0000,51.0000,7.8465,40.9150,5.0768,37.8937
1202,17020,4.0000,22.0000,4.0000,26.0000,7.6120,40.6296,5.1375,38.1078
1203,17030,10.0000,45.0000,7.0000,33.0000,7.3940,39.6735,5.1571,38.3505
1204,17040,8.0000,34.0000,11.0000,49.0000,7.6079,40.2200,5.1571,38.3505
1205,17050,5.0000,34.0000,7.0000,35.0000,7.6943,40.4555,5.1770,38.5951
1206,17060,7.0000,50.0000,6.0000,41.0000,7.5470,40.2794,5.1157,38.3774
1207,17070,5.0000,27.0000,6.0000,29.0000,7.4318,39.9731,5.1354,38.6221
1208,17080,9.0000,28.0000,7.0000,29.0000,7.3319,39.0340,5.1553,38.8687
1209,17090,6.0000,37.0000,7.0000,40.0000,7.3581,38.8977,5.1135,38.8957
1210,17100,9.0000,50.0000,6.0000,51.0000,7.2379,39.5609,5.1135,38.8957
1211,17110,7.0000,49.0000,8.0000,51.0000,7.1979,40.5389,4.9898,38.7163
1212,17120,8.0000,50.0000,9.0000,53.0000,7.2851,41.5085,4.9691,38.7297
1213,17130,7.0000,53.0000,7.0000,52.0000,7.2928,42.5590,4.9274,38.7566
1214,17140,8.0000,42.0000,7.0000,47.0000,7.2506,43.3721,4.9256,39.0172
1215,17150,11.0000,51.0000,10.0000,45.0000,7.3299,43.6312,4.9048,39.0307
1216,17160,10.0000,52.0000,16.0000,45.0000,7.7171,44.1283,4.7821,38.8506
1217,17170,16.0000,46.0000,15.0000,48.0000,8.2164,44.7227,4.8213,39.0844
1218,17180,9.0000,50.0000,12.0000,49.0000,8.7514,45.2083,4.7198,38.8909
1219,17190,14.0000,53.0000,13.0000,52.0000,9.0478,45.8742,4.7379,39.1383
1220,17200,11.0000,54.0000,11.0000,54.0000,9.3856,46.7634,4.6754,39.1788
1221,17210,32.0000,6.0000,11.0000,52.0000,9.5794,47.5017,4.6338,39.2057
1222,17220,14.0000,54.0000,17.0000,54.0000,10.1323,48.2353,4.6726,39.4420
1223,17230,13.0000,54.0000,11.0000,53.0000,10.4807,48.9808,4.7300,39.9339
1224,17240,15.0000,54.0000,13.0000,53.0000,10.6934,49.5926,4.7273,40.2035
1225,17250,16.0000,52.0000,15.0000,53.0000,11.0815,50.2000,4.7672,40.4478
1226,17260,10.0000,54.0000,11.0000,54.0000,11.4352,50.7991,4.8479,40.9430
1227,17270,11.0000,50.0000,17.0000,52.0000,11.7451,51.3562,4.8049,40.9705
1228,17280,8.0000,52.0000,14.0000,52.0000,12.1254,51.7037,4.7406,41.0117
1229,17290,26.0000,44.0000,22.0000,48.0000,12.6826,52.0050,4.6763,41.0529
1230,17300,7.0000,56.0000,13.0000,56.0000,13.5791,52.1547,4.6549,41.0666
1231,17310,22.0000,53.0000,20.0000,54.0000,14.0293,52.7493,4.6518,41.3452
1232,17320,21.0000,47.0000,19.0000,53.0000,14.7102,53.1610,4.6919,41.5986
1233,17330,17.0000,54.0000,15.0000,54.0000,15.1529,53.5071,4.6919,41.5986
1234,17340,19.0000,51.0000,21.0000,52.0000,15.5920,53.8400,4.6088,41.3728
1235,17350,6.0000,50.0000,9.0000,51.0000,15.9238,53.9661,4.4835,41.1763
1236,17360,14.0000,54.0000,9.0000,52.0000,15.4866,54.0770,4.5442,41.4139
1237,17370,9.0000,53.0000,12.0000,54.0000,15.4036,54.3753,4.5227,41.4277
1238,17380,10.0000,52.0000,9.0000,52.0000,15.0527,54.5424,4.5839,41.6676
1239,17390,9.0000,54.0000,9.0000,53.0000,14.7065,54.7039,4.5839,41.6676
1240,17400,13.0000,54.0000,11.0000,54.0000,14.4351,54.8959,4.5839,41.6676
1241,17410,20.0000,24.0000,10.0000,56.0000,14.3151,55.2293,4.5623,41.6813
1242,17420,8.0000,56.0000,8.0000,56.0000,13.9479,55.6485,4.6891,41.8818
1243,17430,13.0000,55.0000,8.0000,56.0000,13.5629,55.9898,4.6891,41.8818
1244,17440,7.0000,54.0000,6.0000,54.0000,13.0705,56.2183,4.7297,42.1396
1245,17450,9.0000,55.0000,7.0000,54.0000,12.5975,56.3406,4.7516,42.1258
1246,17460,7.0000,54.0000,8.0000,54.0000,12.2879,56.4786,4.6891,41.8817
1247,17470,7.0000,53.0000,6.0000,54.0000,11.8784,56.5471,4.6272,41.6399
1248,17480,9.0000,56.0000,9.0000,54.0000,11.5617,56.5633,4.6487,41.6261
1249,17490,7.0000,53.0000,8.0000,54.0000,11.3334,56.6609,4.7108,41.8679
1250,17500,17.0000,50.0000,6.0000,51.0000,10.9477,56.5671,4.6919,41.5986
1251,17510,8.0000,54.0000,7.0000,54.0000,10.5626,56.4673,4.6303,41.3590
1252,17520,4.0000,53.0000,8.0000,53.0000,10.2886,56.4783,4.7108,41.8680
1253,17530,7.0000,53.0000,8.0000,53.0000,10.0470,56.4147,4.7734,42.1119
1254,17540,7.0000,53.0000,8.0000,53.0000,9.8131,56.3581,5.2056,43.5935
1255,17550,8.0000,56.0000,8.0000,54.0000,9.6003,56.3531,5.1393,43.3362
1256,17560,5.0000,52.0000,7.0000,54.0000,9.3760,56.4152,5.1393,43.3362
1257,17570,6.0000,55.0000,6.0000,52.0000,9.0042,56.2641,5.1170,43.3504
1258,17580,8.0000,56.0000,8.0000,56.0000,8.7309,56.2754,5.1831,43.6076
1259,17590,14.0000,55.0000,9.0000,56.0000,8.6085,56.4213,5.1831,43.6076
1260,17600,17.0000,55.0000,14.0000,55.0000,8.7571,56.5279,5.2499,43.8673
1261,17610,17.0000,52.0000,15.0000,55.0000,9.2067,56.5637,5.2499,43.8672
1262,17620,15.0000,56.0000,15.0000,55.0000,9.5777,56.5921,5.2945,44.1435
1263,17630,12.0000,8.0000,16.0000,55.0000,10.0287,56.6144,5.2945,44.1435
1264,17640,18.0000,55.0000,15.0000,55.0000,10.3251,56.6963,5.3396,44.4221
1265,17650,12.0000,54.0000,12.0000,55.0000,10.6418,56.6997,5.2266,44.1862
1266,17660,21.0000,54.0000,18.0000,54.0000,10.9314,56.6301,5.2941,44.4507
1267,17670,13.0000,56.0000,22.0000,52.0000,11.8145,56.4418,5.2941,44.4507
1268,17680,27.0000,49.0000,11.0000,56.0000,12.1112,56.4099,5.4310,44.9872
1269,17690,22.0000,53.0000,23.0000,51.0000,13.0162,56.0518,5.3851,45.0160
1270,17700,21.0000,48.0000,14.0000,55.0000,13.5617,55.9068,5.4313,45.3025
1271,17710,11.0000,54.0000,11.0000,54.0000,13.5196,55.8885,5.3851,45.3312
1272,17720,20.0000,47.0000,10.0000,54.0000,13.3720,55.8078,5.3392,45.0447
1273,17730,7.0000,55.0000,7.0000,55.0000,13.0368,55.8032,5.2252,44.8037
1274,17740,8.0000,52.0000,9.0000,55.0000,12.6535,55.8051,5.2252,44.8037
1275,17750,6.0000,54.0000,6.0000,54.0000,12.2736,55.7029,5.2474,45.1022
1276,17760,23.0000,43.0000,7.0000,54.0000,11.8247,55.6165,5.2474,45.1022
1277,17770,6.0000,54.0000,6.0000,55.0000,11.4009,55.6015,5.2929,45.3891
1278,17780,8.0000,52.0000,7.0000,52.0000,10.9861,55.4474,5.3159,45.3746
1279,17790,11.0000,54.0000,9.0000,52.0000,10.6708,55.1934,5.2468,45.4179
1280,17800,11.0000,52.0000,10.0000,53.0000,10.5951,55.0145,5.1557,45.1596
1281,17810,7.0000,54.0000,10.0000,53.0000,10.5820,54.8181,5.2925,45.7073
1282,17820,9.0000,53.0000,8.0000,53.0000,10.3647,54.6761,5.2925,45.7073
1283,17830,8.0000,53.0000,8.0000,53.0000,10.1157,54.5389,5.4085,46.2799
1284,17840,11.0000,52.0000,9.0000,54.0000,9.9652,54.4506,5.4085,46.2799
1285,17850,10.0000,52.0000,7.0000,54.0000,9.7649,54.4101,5.4085,46.2799
1286,17860,12.0000,55.0000,10.0000,54.0000,9.5825,54.3735,5.3851,46.2944
1287,17870,9.0000,54.0000,16.0000,54.0000,9.8527,54.3390,5.4319,46.2653
1288,17880,11.0000,55.0000,13.0000,55.0000,10.2311,54.3135,5.4790,46.5629
1289,17890,9.0000,50.0000,12.0000,54.0000,10.3253,54.3226,5.5974,46.8193
1290,17900,4.0000,53.0000,7.0000,54.0000,10.2173,54.2901,5.6459,47.1224
1291,17910,11.0000,53.0000,7.0000,53.0000,9.8522,54.2445,5.7186,47.4133
1292,17920,14.0000,52.0000,11.0000,52.0000,9.7840,54.0896,5.6947,47.4281
1293,17930,10.0000,55.0000,11.0000,54.0000,9.8730,53.9956,5.7424,47.3986
1294,17940,5.0000,55.0000,7.0000,55.0000,9.7201,54.0372,5.7424,47.3987
1295,17950,9.0000,54.0000,6.0000,54.0000,9.3702,54.0434,5.7901,47.3692
1296,17960,9.0000,51.0000,9.0000,54.0000,9.2109,54.0255,6.0107,47.9151
1297,17970,5.0000,56.0000,7.0000,54.0000,9.1259,53.9831,5.9359,47.6185
1298,17980,6.0000,55.0000,6.0000,56.0000,8.8295,54.0579,6.0348,47.9003
1299,17990,16.0000,56.0000,11.0000,56.0000,8.7558,54.1979,6.0348,47.9003
1300,18000,11.0000,57.0000,18.0000,55.0000,9.1921,54.3226,5.9598,47.6038
1301,18010,18.0000,56.0000,15.0000,56.0000,9.5063,54.4562,6.0078,47.5741
1302,18020,19.0000,55.0000,19.0000,55.0000,10.0899,54.5711,6.0558,47.5445
1303,18030,9.0000,56.0000,12.0000,56.0000,10.6189,54.6242,5.9071,46.9605
1304,18040,13.0000,55.0000,9.0000,56.0000,10.5073,54.7556,6.0289,47.2216
1305,18050,22.0000,51.0000,12.0000,54.0000,10.5880,54.8067,6.1484,47.1478
1306,18060,9.0000,55.0000,8.0000,55.0000,10.4903,54.8070,6.2480,47.4258
1307,18070,16.0000,49.0000,14.0000,54.0000,10.5076,54.7812,6.2441,47.0885
1308,18080,8.0000,51.0000,12.0000,53.0000,10.7909,54.7124,6.2201,47.1033
1309,18090,22.0000,48.0000,11.0000,49.0000,10.7576,54.3872,6.3923,47.3369
1310,18100,7.0000,48.0000,10.0000,47.0000,10.8187,53.8646,6.4644,47.2924
1311,18110,14.0000,50.0000,13.0000,48.0000,10.8189,53.3009,6.6994,48.1874
1312,18120,13.0000,51.0000,14.0000,51.0000,11.0757,52.9579,6.7483,48.1573
1313,18130,12.0000,51.0000,14.0000,52.0000,11.3495,52.7708,6.8216,48.1123
1314,18140,12.0000,51.0000,12.0000,52.0000,11.5254,52.6442,6.9021,48.4162
1315,18150,15.0000,48.0000,14.0000,48.0000,11.6138,52.3250,7.0903,49.0179
1316,18160,18.0000,48.0000,14.0000,49.0000,11.9927,51.9607,7.1400,48.9877
1317,18170,14.0000,52.0000,14.0000,52.0000,12.1680,51.7364,7.1649,48.9724
1318,18180,20.0000,43.0000,14.0000,49.0000,12.4147,51.5258,7.1400,48.9876
1319,18190,10.0000,47.0000,10.0000,43.0000,12.3973,50.8695,7.2734,49.2702
1320,18200,11.0000,56.0000,12.0000,54.0000,12.3556,50.5845,7.4936,49.8748
1321,18210,12.0000,53.0000,10.0000,55.0000,12.2605,50.8293,7.5441,49.8441
1322,18220,14.0000,50.0000,13.0000,51.0000,12.2681,50.8933,7.5694,49.8287
1323,18230,13.0000,54.0000,14.0000,52.0000,12.4289,50.8089,7.4835,49.5098
1324,18240,8.0000,56.0000,9.0000,55.0000,12.4256,50.9346,7.5694,49.8286
1325,18250,14.0000,44.0000,7.0000,54.0000,12.0947,51.1428,7.5337,49.4792
1326,18260,13.0000,55.0000,11.0000,53.0000,11.8725,51.1472,7.5589,49.4639
1327,18270,11.0000,44.0000,12.0000,53.0000,11.8871,51.2524,7.5840,49.4486
1328,18280,10.0000,56.0000,11.0000,54.0000,11.8813,51.3421,7.7464,49.7212
1329,18290,20.0000,49.0000,14.0000,53.0000,11.8929,51.5076,7.7464,49.7212
1330,18300,12.0000,57.0000,22.0000,52.0000,12.4372,51.5786,7.7970,49.6904
1331,18310,17.0000,55.0000,15.0000,55.0000,13.2191,51.4556,7.7854,49.3261
1332,18320,9.0000,58.0000,13.0000,57.0000,13.4540,51.7335,7.9236,49.6136
1333,18330,36.0000,7.0000,10.0000,56.0000,13.2895,52.1113,7.8983,49.6289
1334,18340,12.0000,55.0000,10.0000,55.0000,13.1156,52.3671,7.9743,49.5828
1335,18350,15.0000,54.0000,13.0000,55.0000,13.0126,52.5749,7.9996,49.5674
1336,18360,24.0000,51.0000,21.0000,53.0000,13.5004,52.6585,8.0888,49.8887
1337,18370,11.0000,56.0000,14.0000,54.0000,13.8911,52.7738,8.2697,50.5412
1338,18380,15.0000,6.0000,10.0000,55.0000,13.7657,52.9529,8.3213,50.5101
1339,18390,10.0000,55.0000,13.0000,54.0000,13.7563,53.0353,8.3876,50.8569
1340,18400,16.0000,37.0000,9.0000,54.0000,13.5304,53.2068,8.5587,51.1445
1341,18410,13.0000,54.0000,11.0000,54.0000,13.3456,53.2955,8.7055,51.4512
1342,18420,9.0000,54.0000,12.0000,55.0000,13.2740,53.4224,8.8276,51.7768
1343,18430,24.0000,52.0000,24.0000,48.0000,13.6513,53.2169,8.8105,51.3883
1344,18440,14.0000,56.0000,22.0000,53.0000,14.4918,53.0481,8.8195,50.9877
1345,18450,7.0000,57.0000,10.0000,56.0000,14.6641,53.1933,8.7766,50.6226
1346,18460,13.0000,55.0000,11.0000,55.0000,14.2943,53.4355,8.8978,50.9406
1347,18470,24.0000,54.0000,15.0000,54.0000,14.2953,53.5418,9.0466,51.2465
1348,18480,9.0000,55.0000,11.0000,55.0000,14.2331,53.6510,9.0285,50.8622
1349,18490,24.0000,47.0000,9.0000,55.0000,13.9683,53.7938,9.2500,51.5241
1350,18500,12.0000,54.0000,12.0000,54.0000,13.7669,53.8475,9.3557,51.4608
1351,18510,9.0000,52.0000,10.0000,53.0000,13.6196,53.8892,9.6634,52.0884
1352,18520,8.0000,46.0000,9.0000,51.0000,13.2999,53.7625,9.7973,52.0088
1353,18530,14.0000,54.0000,12.0000,51.0000,13.0447,53.4309,9.9580,51.9127
1354,18540,9.0000,54.0000,11.0000,54.0000,12.9515,53.4701,9.8324,51.1752
1355,18550,8.0000,56.0000,9.0000,55.0000,12.6853,53.5985,10.0950,51.4227
1356,18560,22.0000,19.0000,7.0000,54.0000,12.2628,53.7268,10.1484,51.3906
1357,18570,7.0000,55.0000,8.0000,54.0000,11.8580,53.7750,10.2553,51.3268
1358,18580,12.0000,7.0000,6.0000,38.0000,11.4075,53.5231,10.4413,51.6246
1359,18590,10.0000,49.0000,8.0000,43.0000,11.0114,52.2086,10.5220,51.5765
1360,18600,27.0000,37.0000,13.0000,51.0000,10.9615,51.9593,10.3890,51.2470
1361,18610,5.0000,47.0000,7.0000,48.0000,10.8072,51.7529,10.4693,51.1991
1362,18620,6.0000,44.0000,6.0000,45.0000,10.3083,51.2589,10.4425,51.2149
1363,18630,7.0000,52.0000,7.0000,48.0000,9.9149,50.7625,10.4960,51.1829
1364,18640,9.0000,56.0000,9.0000,54.0000,9.6817,50.7400,10.4961,51.1831
1365,18650,14.0000,53.0000,11.0000,54.0000,9.5803,50.9765,10.3638,50.8572
1366,18660,10.0000,56.0000,12.0000,54.0000,9.7186,51.0896,10.6031,51.1190
1367,18670,13.0000,20.0000,11.0000,55.0000,9.7573,51.3876,10.5501,50.7455
1368,18680,12.0000,54.0000,12.0000,54.0000,9.8243,51.6164,10.7913,51.4161
1369,18690,10.0000,11.0000,12.0000,54.0000,9.9237,51.7770,10.7913,51.4161
1370,18700,12.0000,55.0000,12.0000,54.0000,10.0196,51.8888,10.8722,51.3679
1371,18710,10.0000,54.0000,11.0000,55.0000,10.0841,52.1251,11.1172,51.6356
1372,18720,13.0000,54.0000,11.0000,54.0000,10.0318,52.2930,11.1444,51.6196
1373,18730,8.0000,56.0000,10.0000,55.0000,10.0589,52.4449,11.3105,51.9390
1374,18740,7.0000,56.0000,7.0000,56.0000,9.8452,52.7241,11.4745,51.8417
1375,18750,11.0000,53.0000,8.0000,53.0000,9.5553,52.9301,11.5292,51.8092
1376,18760,3.0000,22.0000,10.0000,51.0000,9.4869,52.8459,11.7535,52.0991
1377,18770,8.0000,56.0000,9.0000,54.0000,9.4149,52.8082,11.7481,51.6793
1378,18780,6.0000,20.0000,10.0000,57.0000,9.3246,53.0800,11.6882,51.2961
1379,18790,13.0000,54.0000,13.0000,54.0000,9.4540,53.2585,11.9947,51.5328
1380,18800,7.0000,30.0000,12.0000,54.0000,9.6902,53.3326,11.9947,51.5328
1381,18810,9.0000,53.0000,8.0000,52.0000,9.6119,53.0569,12.4333,52.5576
1382,18820,11.0000,52.0000,12.0000,53.0000,9.6089,53.0377,12.3132,52.1958
1383,18830,10.0000,55.0000,11.0000,54.0000,9.7326,53.0766,12.4521,52.1138
1384,18840,10.0000,56.0000,9.0000,55.0000,9.7182,53.2544,12.3602,51.7399
1385,18850,10.0000,55.0000,10.0000,55.0000,9.6986,53.4244,12.4983,51.6581
1386,18860,7.0000,54.0000,10.0000,54.0000,9.6654,53.5604,12.5813,51.6089
1387,18870,12.0000,51.0000,8.0000,53.0000,9.5506,53.5969,12.7580,51.9330
1388,18880,6.0000,52.0000,8.0000,53.0000,9.3754,53.5804,13.0487,52.1946
1389,18890,17.0000,22.0000,6.0000,52.0000,9.0772,53.5216,13.1739,52.5593
1390,18900,8.0000,53.0000,7.0000,53.0000,8.7634,53.4321,13.2584,52.5094
1391,18910,22.0000,32.0000,10.0000,54.0000,8.6403,53.4531,13.3149,52.4763
1392,18920,14.0000,52.0000,16.0000,52.0000,9.0220,53.4131,13.2585,52.5095
1393,18930,7.0000,47.0000,9.0000,48.0000,9.3129,53.1600,13.1609,52.1285
1394,18940,11.0000,53.0000,10.0000,53.0000,9.2403,52.9356,12.9967,51.3628
1395,18950,12.0000,53.0000,12.0000,52.0000,9.3691,52.9497,12.9967,51.3628
1396,18960,11.0000,53.0000,12.0000,53.0000,9.6016,52.8871,13.3574,52.0129
1397,18970,9.0000,52.0000,9.0000,52.0000,9.6519,52.8780,13.2318,51.6529
1398,18980,15.0000,38.0000,9.0000,51.0000,9.5678,52.7760,13.5126,52.3600
1399,18990,11.0000,52.0000,10.0000,53.0000,9.5566,52.7555,13.5973,52.3101
1400,19000,14.0000,51.0000,9.0000,51.0000,9.5708,52.6679,13.7387,52.2268
1401,19010,11.0000,53.0000,11.0000,53.0000,9.5707,52.6015,14.0284,52.9490
1402,19020,12.0000,52.0000,14.0000,53.0000,9.8522,52.6236,14.2004,52.8483
1403,19030,12.0000,53.0000,11.0000,52.0000,10.0410,52.5514,14.3921,53.1900
1404,19040,12.0000,51.0000,12.0000,51.0000,10.1745,52.4316,14.4210,53.1732
1405,19050,12.0000,50.0000,13.0000,50.0000,10.3842,52.2769,14.4499,53.1563
1406,19060,9.0000,52.0000,11.0000,51.0000,10.5480,52.0983,14.4011,52.7307
1407,19070,19.0000,47.0000,10.0000,52.0000,10.5289,52.0528,14.2960,52.3434
1408,19080,9.0000,51.0000,9.0000,51.0000,10.4863,51.9777,14.5160,52.6636
1409,19090,17.0000,41.0000,13.0000,53.0000,10.4957,51.9809,14.5734,52.6298
1410,19100,18.0000,47.0000,17.0000,49.0000,10.9917,51.7887,14.9122,52.8861
1411,19110,17.0000,52.0000,20.0000,49.0000,11.6492,51.5484,14.9990,52.8354
1412,19120,24.0000,43.0000,21.0000,46.0000,12.3526,51.1642,15.2018,52.7167
1413,19130,23.0000,50.0000,23.0000,48.0000,13.2621,50.6612,15.6053,52.9412
1414,19140,18.0000,51.0000,22.0000,51.0000,14.1657,50.5401,15.5791,52.4963
1415,19150,21.0000,49.0000,18.0000,50.0000,14.6604,50.5005,15.6110,52.0221
1416,19160,12.0000,56.0000,23.0000,50.0000,15.3708,50.3593,15.6110,52.0223
1417,19170,21.0000,51.0000,18.0000,53.0000,15.9351,50.4344,15.8699,52.3264
1418,19180,25.0000,38.0000,26.0000,47.0000,16.6589,50.3343,15.8700,52.3265
1419,19190,9.0000,54.0000,12.0000,53.0000,17.2324,50.0585,15.8135,51.9035
1420,19200,26.0000,38.0000,12.0000,55.0000,16.9053,50.3224,15.8425,51.8867
1421,19210,12.0000,55.0000,12.0000,55.0000,16.9415,50.5972,16.0156,52.2414
1422,19220,9.0000,54.0000,11.0000,54.0000,16.7046,50.8540,16.0156,52.2414
1423,19230,12.0000,54.0000,12.0000,54.0000,16.3915,51.0580,15.8713,51.8696
1424,19240,11.0000,54.0000,13.0000,54.0000,16.2220,51.2865,15.9003,51.8527
1425,19250,14.0000,54.0000,13.0000,53.0000,16.0681,51.4608,15.8713,51.8696
1426,19260,14.0000,54.0000,16.0000,54.0000,16.1264,51.6129,15.9004,51.8528
1427,19270,19.0000,50.0000,14.0000,54.0000,16.1015,51.8152,16.0452,51.7678
1428,19280,13.0000,53.0000,14.0000,53.0000,16.0587,51.9613,16.2488,52.1050
1429,19290,20.0000,54.0000,16.0000,54.0000,16.1160,52.0673,16.7551,53.2096
1430,19300,14.0000,54.0000,15.0000,54.0000,16.2067,52.2474,16.7223,52.7568
1431,19310,7.0000,51.0000,14.0000,54.0000,16.2035,52.4159,16.9932,53.0714
1432,19320,14.0000,53.0000,12.0000,53.0000,15.9752,52.5381,16.9932,53.0714
1433,19330,18.0000,55.0000,15.0000,54.0000,15.9144,52.6918,16.8999,52.6537
1434,19340,16.0000,55.0000,17.0000,55.0000,16.0662,52.8909,17.3274,53.3554
1435,19350,11.0000,55.0000,14.0000,55.0000,16.0681,53.1118,17.5452,53.7126
1436,19360,11.0000,54.0000,12.0000,54.0000,15.8445,53.2939,17.4106,52.8294
1437,19370,16.0000,52.0000,15.0000,53.0000,15.6825,53.3717,17.3148,52.4124
1438,19380,17.0000,53.0000,16.0000,53.0000,15.7607,53.3933,17.4633,52.3261
1439,19390,14.0000,55.0000,15.0000,54.0000,15.8318,53.4631,17.5227,52.2916
1440,19400,22.0000,52.0000,15.0000,54.0000,15.7777,53.6209,17.7010,52.1877
1441,19410,17.0000,53.0000,17.0000,53.0000,15.8852,53.6418,17.8200,52.1185
1442,19420,25.0000,48.0000,18.0000,53.0000,16.0820,53.6282,18.0185,51.5346
1443,19430,20.0000,54.0000,19.0000,53.0000,16.3256,53.6290,18.2969,51.8413
1444,19440,22.0000,50.0000,21.0000,51.0000,16.6927,53.5845,18.5359,51.7024
1445,19450,20.0000,53.0000,22.0000,50.0000,17.1945,53.3593,18.5658,51.6850
1446,19460,19.0000,51.0000,20.0000,52.0000,17.5642,53.2493,18.5658,51.6848
1447,19470,18.0000,52.0000,18.0000,52.0000,17.7992,53.1737,18.6256,51.6501
1448,19480,18.0000,53.0000,19.0000,53.0000,17.9867,53.1085,18.6854,51.6153
1449,19490,18.0000,54.0000,19.0000,53.0000,18.1948,53.1123,18.7153,51.5979
1450,19500,20.0000,53.0000,20.0000,53.0000,18.4064,53.1232,18.4514,50.8180
1451,19510,23.0000,50.0000,21.0000,52.0000,18.7051,53.1241,18.6124,51.1884
1452,19520,23.0000,47.0000,22.0000,49.0000,19.0558,52.9173,18.7453,51.5806
1453,19530,25.0000,49.0000,21.0000,51.0000,19.3954,52.6541,18.5826,51.2057
1454,19540,22.0000,53.0000,22.0000,53.0000,19.7650,52.5936,18.6719,51.1538
1455,19550,21.0000,52.0000,21.0000,52.0000,20.0600,52.6072,18.7315,51.1190
1456,19560,19.0000,53.0000,20.0000,52.0000,20.2445,52.5544,18.8505,51.0496
1457,19570,18.0000,54.0000,18.0000,54.0000,20.2863,52.5798,18.8207,51.0670
1458,19580,13.0000,49.0000,17.0000,54.0000,20.2157,52.6981,19.0748,51.3890
1459,19590,13.0000,52.0000,15.0000,52.0000,19.9705,52.7165,19.5012,52.0976
1460,19600,11.0000,40.0000,14.0000,51.0000,19.6486,52.5785,19.3319,51.7148
1461,19610,17.0000,52.0000,16.0000,52.0000,19.3466,52.5023,19.4226,51.6623
1462,19620,14.0000,42.0000,17.0000,52.0000,19.2194,52.4218,19.6227,52.0271
1463,19630,16.0000,53.0000,18.0000,52.0000,19.1578,52.3527,19.7444,51.9567
1464,19640,18.0000,53.0000,18.0000,52.0000,19.1267,52.3367,19.4351,51.1795
1465,19650,16.0000,54.0000,18.0000,52.0000,19.1102,52.2965,19.4952,51.1445
1466,19660,21.0000,53.0000,20.0000,53.0000,19.1334,52.3265,19.4475,50.7017
1467,19670,19.0000,52.0000,19.0000,52.0000,19.2697,52.3128,19.5073,50.6669
1468,19680,19.0000,52.0000,20.0000,51.0000,19.3385,52.1989,19.9672,51.3462
1469,19690,18.0000,47.0000,19.0000,50.0000,19.3927,52.0657,19.9167,50.8994
1470,19700,20.0000,52.0000,20.0000,51.0000,19.4754,51.9323,20.0674,50.8118
1471,19710,21.0000,50.0000,20.0000,52.0000,19.5923,51.8890,19.9564,50.4050
1472,19720,21.0000,52.0000,21.0000,52.0000,19.7191,51.8731,19.9065,49.9679
1473,19730,20.0000,53.0000,21.0000,52.0000,19.9032,51.8588,19.8272,49.5527
1474,19740,20.0000,52.0000,20.0000,52.0000,20.0249,51.8461,19.9162,49.5006
1475,19750,21.0000,54.0000,21.0000,53.0000,20.1306,51.8757,19.9162,49.5006
1476,19760,20.0000,50.0000,21.0000,52.0000,20.2851,51.9209,20.0052,49.4486
1477,19770,20.0000,50.0000,20.0000,51.0000,20.3721,51.8264,19.8668,49.0729
1478,19780,20.0000,53.0000,22.0000,51.0000,20.5026,51.7362,20.0646,49.4138
1479,19790,20.0000,52.0000,21.0000,51.0000,20.6568,51.6495,20.0943,49.3965
1480,19800,19.0000,50.0000,20.0000,51.0000,20.6994,51.5756,20.1538,49.3616
1481,19810,21.0000,52.0000,21.0000,50.0000,20.7710,51.4299,19.9554,49.0211
1482,19820,21.0000,51.0000,21.0000,52.0000,20.8776,51.3859,20.1327,48.9171
1483,19830,24.0000,52.0000,23.0000,52.0000,21.0957,51.4044,20.1031,48.9344
1484,19840,22.0000,52.0000,22.0000,51.0000,21.3143,51.3389,20.3618,49.2398
1485,19850,22.0000,53.0000,22.0000,52.0000,21.4696,51.3026,20.4510,49.1874
1486,19860,22.0000,50.0000,22.0000,51.0000,21.6134,51.2942,20.3396,48.7955
1487,19870,23.0000,50.0000,22.0000,50.0000,21.7474,51.1698,20.5106,49.1525
1488,19880,23.0000,52.0000,22.0000,50.0000,21.8711,51.0359,20.5701,49.1176
1489,19890,19.0000,46.0000,22.0000,49.0000,21.9852,50.9000,20.7735,49.4612
1490,19900,24.0000,50.0000,23.0000,49.0000,22.1649,50.6985,20.6596,49.0654
1491,19910,21.0000,46.0000,22.0000,47.0000,22.3390,50.4614,20.6894,49.0479
1492,19920,23.0000,49.0000,23.0000,48.0000,22.4616,50.1302,20.7191,49.0305
1493,19930,24.0000,48.0000,23.0000,48.0000,22.6147,49.8969,20.7788,48.9955
1494,19940,23.0000,48.0000,23.0000,48.0000,22.7567,49.6691,20.8683,48.9432
1495,19950,23.0000,48.0000,23.0000,48.0000,22.8890,49.4467,20.9280,48.9082
1496,19960,22.0000,49.0000,22.0000,48.0000,22.9676,49.2373,20.6950,48.5868
1497,19970,22.0000,49.0000,22.0000,49.0000,22.9957,49.0929,21.2538,49.1806
1498,19980,22.0000,48.0000,22.0000,48.0000,23.0181,48.9838,21.3441,49.1279
1499,19990,21.0000,48.0000,22.0000,48.0000,23.0353,48.8074,21.2865,48.6981
1500,20000,22.0000,50.0000,21.0000,49.0000,23.0218,48.6941,21.3164,48.6805
1501,20010,21.0000,49.0000,21.0000,49.0000,22.9464,48.6400,21.1733,47.8524
1502,20020,22.0000,49.0000,21.0000,49.0000,22.8710,48.5755,21.0295,47.4884
1503,20030,21.0000,49.0000,22.0000,49.0000,22.8793,48.5178,21.1177,47.4363
1504,20040,19.0000,48.0000,21.0000,50.0000,22.8330,48.5173,20.6939,46.3685
1505,20050,20.0000,49.0000,21.0000,48.0000,22.7309,48.4277,20.6939,46.3685
1506,20060,20.0000,47.0000,22.0000,48.0000,22.6723,48.3131,20.7517,46.3342
1507,20070,22.0000,50.0000,22.0000,49.0000,22.6627,48.2562,20.7805,46.3170
1508,20080,20.0000,49.0000,23.0000,49.0000,22.7571,48.2971,20.7516,46.3341
1509,20090,25.0000,46.0000,21.0000,47.0000,22.6970,48.2152,20.8384,46.2826
1510,20100,22.0000,49.0000,23.0000,49.0000,22.7524,48.1334,20.5046,45.6248
1511,20110,22.0000,51.0000,21.0000,51.0000,22.7421,48.2268,20.6705,45.9518
1512,20120,19.0000,51.0000,20.0000,51.0000,22.6366,48.3886,20.7280,45.9176
1513,20130,23.0000,49.0000,20.0000,49.0000,22.4563,48.4152,20.7280,45.9176
1514,20140,20.0000,50.0000,21.0000,50.0000,22.3576,48.4753,20.7855,45.8834
1515,20150,21.0000,49.0000,21.0000,49.0000,22.2746,48.4957,20.9830,46.1967
1516,20160,20.0000,52.0000,22.0000,51.0000,22.2436,48.5375,20.8719,45.8321
1517,20170,21.0000,51.0000,21.0000,51.0000,22.2128,48.6970,21.0988,46.1279
1518,20180,21.0000,52.0000,22.0000,50.0000,22.1504,48.7650,21.1279,46.1109
1519,20190,21.0000,48.0000,20.0000,48.0000,22.0805,48.8069,21.2438,46.0419
1520,20200,22.0000,46.0000,21.0000,49.0000,21.9642,48.7405,21.1889,45.6436
1521,20210,21.0000,51.0000,21.0000,50.0000,21.8925,48.7535,21.2466,45.6093
1522,20220,28.0000,50.0000,23.0000,51.0000,21.9167,48.8857,21.2466,45.6093
1523,20230,24.0000,51.0000,23.0000,51.0000,22.0320,49.0388,21.1346,45.2492
1524,20240,22.0000,50.0000,24.0000,51.0000,22.2205,49.1881,21.1919,45.2150
1525,20250,23.0000,49.0000,23.0000,50.0000,22.3470,49.2621,21.3332,45.5577
1526,20260,21.0000,49.0000,23.0000,50.0000,22.4412,49.3161,21.3909,45.5234
1527,20270,20.0000,48.0000,22.0000,50.0000,22.4459,49.3684,21.2780,45.1637
1528,20280,22.0000,49.0000,22.0000,49.0000,22.4330,49.3508,21.1093,44.8420
1529,20290,27.0000,52.0000,23.0000,51.0000,22.4621,49.3604,20.9707,44.5067
1530,20300,21.0000,49.0000,22.0000,50.0000,22.5221,49.4616,20.8618,44.1582
1531,20310,25.0000,50.0000,22.0000,48.0000,22.4702,49.4073,20.8619,44.1583
1532,20320,21.0000,50.0000,22.0000,49.0000,22.4367,49.3318,20.9465,44.1074
1533,20330,27.0000,52.0000,23.0000,50.0000,22.4781,49.3667,20.5918,43.5056
1534,20340,20.0000,45.0000,24.0000,48.0000,22.6153,49.3414,20.6476,43.4720
1535,20350,21.0000,48.0000,23.0000,48.0000,22.6879,49.2191,20.6476,43.4720
1536,20360,21.0000,46.0000,21.0000,47.0000,22.6161,49.0851,20.8944,43.7288
1537,20370,21.0000,50.0000,22.0000,47.0000,22.5233,48.8364,20.8944,43.7288
1538,20380,19.0000,39.0000,20.0000,47.0000,22.4323,48.7447,21.0877,44.0227
1539,20390,19.0000,42.0000,21.0000,43.0000,22.2820,48.3028,20.9506,43.6950
1540,20400,17.0000,41.0000,19.0000,43.0000,22.1117,47.8471,20.9506,43.6950
1541,20410,18.0000,45.0000,19.0000,45.0000,21.8375,47.3922,20.8151,43.3711
1542,20420,16.0000,37.0000,19.0000,43.0000,21.5925,47.0537,20.6808,43.0503
1543,20430,17.0000,40.0000,17.0000,37.0000,21.2607,46.2746,20.6808,43.0503
1544,20440,14.0000,40.0000,17.0000,40.0000,20.9088,45.6036,20.5481,42.7331
1545,20450,16.0000,38.0000,16.0000,35.0000,20.4789,44.8153,20.5205,42.7498
1546,20460,19.0000,41.0000,17.0000,38.0000,20.1354,44.0526,20.5481,42.7331
1547,20470,20.0000,46.0000,16.0000,38.0000,19.7970,43.4362,20.5205,42.7498
1548,20480,18.0000,31.0000,18.0000,42.0000,19.5531,43.0399,20.4929,42.7665
1549,20490,19.0000,40.0000,17.0000,39.0000,19.2679,42.5934,20.4929,42.7665
1550,20500,20.0000,45.0000,20.0000,44.0000,19.1332,42.2277,20.5205,42.7498
1551,20510,15.0000,33.0000,15.0000,32.0000,18.9912,41.8948,20.4653,42.7832
1552,20520,20.0000,41.0000,19.0000,40.0000,18.6979,41.1072,20.4653,42.7832
1553,20530,19.0000,43.0000,20.0000,41.0000,18.7094,40.8165,20.3344,42.4691
1554,20540,20.0000,44.0000,20.0000,44.0000,18.7061,40.6900,20.4929,42.7665
1555,20550,27.0000,42.0000,22.0000,44.0000,18.7992,40.7282,20.3892,42.4357
1556,20560,19.0000,42.0000,20.0000,40.0000,18.8919,40.5919,20.0765,41.8503
1557,20570,19.0000,39.0000,20.0000,42.0000,18.8266,40.3731,20.1037,41.8338
1558,20580,20.0000,42.0000,20.0000,42.0000,18.8343,40.2643,20.1037,41.8338
1559,20590,17.0000,31.0000,18.0000,36.0000,18.7691,39.9269,20.1580,41.8008
1560,20600,20.0000,42.0000,19.0000,41.0000,18.6782,39.5831,20.0575,41.4798
1561,20610,21.0000,41.0000,20.0000,39.0000,18.6944,39.4204,20.0576,41.4799
1562,20620,21.0000,46.0000,21.0000,42.0000,18.7643,39.2506,19.9582,41.1623
1563,20630,21.0000,42.0000,21.0000,42.0000,18.8831,39.3478,20.0120,41.1294
1564,20640,20.0000,43.0000,21.0000,41.0000,19.0015,39.2750,20.0388,41.1130
1565,20650,21.0000,40.0000,21.0000,41.0000,19.0583,39.2665,20.0927,41.0802
1566,20660,24.0000,37.0000,21.0000,40.0000,19.2137,39.1217,20.0926,41.0801
1567,20670,21.0000,43.0000,20.0000,42.0000,19.2717,39.1003,19.9936,40.7660
1568,20680,24.0000,40.0000,20.0000,42.0000,19.3197,39.1440,20.0471,40.7333
1569,20690,18.0000,42.0000,17.0000,40.0000,19.2011,39.0943,19.7983,40.1470
1570,20700,18.0000,44.0000,19.0000,44.0000,19.1074,39.1594,19.8248,40.1308
1571,20710,18.0000,36.0000,18.0000,40.0000,19.0432,39.2831,19.7549,39.8096
1572,20720,17.0000,38.0000,18.0000,35.0000,18.9668,38.9276,19.6594,39.5079
1573,20730,17.0000,38.0000,16.0000,37.0000,18.7618,38.5753,19.7118,39.4756
1574,20740,11.0000,28.0000,19.0000,37.0000,18.6356,38.2876,19.9393,39.6962
1575,20750,18.0000,38.0000,18.0000,38.0000,18.5089,37.9474,20.1428,39.9356
1576,20760,18.0000,38.0000,18.0000,38.0000,18.4128,37.8160,20.1693,39.9193
1577,20770,19.0000,28.0000,17.0000,34.0000,18.2894,37.5215,20.0449,39.6313
1578,20780,15.0000,22.0000,16.0000,29.0000,18.1175,36.8134,19.9216,39.3464
1579,20790,18.0000,30.0000,14.0000,26.0000,17.7995,35.7608,19.9479,39.3302
1580,20800,18.0000,34.0000,17.0000,33.0000,17.5790,35.1671,20.0267,39.2817
1581,20810,22.0000,41.0000,20.0000,36.0000,17.5528,34.8069,20.0529,39.2655
1582,20820,18.0000,34.0000,20.0000,37.0000,17.7568,34.8305,20.0528,39.2654
1583,20830,20.0000,33.0000,18.0000,31.0000,17.7534,34.5044,19.7566,38.7364
1584,20840,21.0000,44.0000,23.0000,44.0000,17.9244,34.3054,19.4920,38.2019
1585,20850,16.0000,31.0000,20.0000,39.0000,18.1741,34.7384,19.4920,38.2019
1586,20860,21.0000,31.0000,22.0000,41.0000,18.3676,34.9267,19.0162,37.4749
1587,20870,20.0000,39.0000,21.0000,40.0000,18.5639,35.1597,19.0668,37.4434
1588,20880,16.0000,31.0000,19.0000,36.0000,18.6682,35.1639,19.1427,37.3962
1589,20890,16.0000,35.0000,16.0000,33.0000,18.4735,34.7896,19.1427,37.3962
1590,20900,21.0000,33.0000,18.0000,34.0000,18.3131,34.4960,19.2326,37.6780
1591,20910,26.0000,47.0000,24.0000,43.0000,18.5828,34.6876,19.3745,37.9307
1592,20920,20.0000,40.0000,21.0000,39.0000,18.9943,35.1281,19.5949,38.1383
1593,20930,23.0000,42.0000,21.0000,39.0000,19.1020,35.2874,19.3598,37.5989
1594,20940,20.0000,37.0000,22.0000,38.0000,19.3248,35.4589,19.3852,37.5831
1595,20950,19.0000,35.0000,22.0000,38.0000,19.5385,35.5461,19.4107,37.5672
1596,20960,18.0000,34.0000,18.0000,33.0000,19.6218,35.4718,19.1544,37.0541
1597,20970,25.0000,37.0000,21.0000,36.0000,19.6111,35.2665,19.3959,37.2383
1598,20980,22.0000,38.0000,22.0000,37.0000,19.8078,35.2817,19.4213,37.2225
1599,20990,22.0000,36.0000,22.0000,40.0000,20.0171,35.3987,19.3308,36.9439
1600,21000,18.0000,36.0000,20.0000,38.0000,20.1502,35.6896,19.1911,36.6994
1601,21010,19.0000,37.0000,19.0000,36.0000,20.1435,35.6817,19.3813,36.9125
1602,21020,21.0000,37.0000,20.0000,37.0000,20.1358,35.6794,19.0776,36.4414
1603,21030,19.0000,35.0000,19.0000,35.0000,20.1763,35.6538,19.0777,36.4415
1604,21040,23.0000,38.0000,22.0000,37.0000,20.2486,35.5839,18.9652,36.1860
1605,21050,18.0000,40.0000,22.0000,39.0000,20.5057,35.7359,19.2664,36.6523
1606,21060,28.0000,41.0000,22.0000,39.0000,20.5927,35.9399,19.2664,36.6523
1607,21070,22.0000,38.0000,22.0000,37.0000,20.8162,36.0158,19.3417,36.6051
1608,21080,26.0000,37.0000,25.0000,39.0000,21.0968,36.1596,19.4823,36.8495
1609,21090,22.0000,38.0000,24.0000,38.0000,21.4783,36.3560,19.2274,36.3476
1610,21100,16.0000,21.0000,20.0000,35.0000,21.5714,36.3273,19.1640,36.0614
1611,21110,18.0000,33.0000,19.0000,32.0000,21.4858,36.0709,19.0764,35.7932
1612,21120,21.0000,39.0000,19.0000,35.0000,21.2892,35.7838,18.9282,35.2489
1613,21130,20.0000,36.0000,20.0000,36.0000,21.2154,35.7685,19.0017,35.2026
1614,21140,19.0000,39.0000,21.0000,38.0000,21.2101,35.7396,18.9648,34.9111
1615,21150,15.0000,31.0000,17.0000,34.0000,21.1201,35.8183,18.8797,34.6530
1616,21160,11.0000,29.0000,13.0000,28.0000,20.6401,35.2668,19.0869,34.8342
1617,21170,18.0000,26.0000,14.0000,30.0000,20.0559,34.7095,19.0012,34.5763
1618,21180,14.0000,34.0000,14.0000,34.0000,19.5732,34.4132,18.8437,34.3667
1619,21190,18.0000,26.0000,16.0000,33.0000,19.2152,34.2796,19.0499,34.5456
1620,21200,15.0000,34.0000,15.0000,32.0000,18.8516,33.9990,19.0985,34.5148
1621,21210,17.0000,31.0000,17.0000,29.0000,18.6372,33.6762,19.1228,34.4995
1622,21220,13.0000,27.0000,17.0000,28.0000,18.4503,33.1090,18.8562,34.0522
1623,21230,16.0000,32.0000,14.0000,27.0000,18.1185,32.4514,18.9044,34.0217
1624,21240,20.0000,31.0000,19.0000,33.0000,17.9354,32.2113,18.7966,33.7861
1625,21250,20.0000,38.0000,20.0000,33.0000,17.9413,31.9541,19.0007,33.9607
1626,21260,21.0000,32.0000,19.0000,35.0000,18.0483,32.1485,19.3905,34.3302
1627,21270,26.0000,39.0000,26.0000,42.0000,18.4223,32.5989,19.4880,34.2686
1628,21280,19.0000,35.0000,24.0000,40.0000,18.9353,33.0755,19.4008,34.0141
1629,21290,22.0000,37.0000,21.0000,36.0000,19.1640,33.4190,19.4736,33.9681
1630,21300,21.0000,40.0000,21.0000,32.0000,19.3372,33.3911,19.5075,33.6394
1631,21310,19.0000,31.0000,19.0000,30.0000,19.3287,33.0483,19.2872,33.1730
1632,21320,20.0000,31.0000,20.0000,31.0000,19.3706,32.8532,19.4931,33.3442
1633,21330,21.0000,31.0000,21.0000,29.0000,19.4359,32.4956,19.5412,33.3135
1634,21340,20.0000,28.0000,19.0000,26.0000,19.4566,31.9229,19.5894,33.2830
1635,21350,19.0000,28.0000,20.0000,28.0000,19.4523,31.3854,19.1657,32.6546
1636,21360,24.0000,32.0000,18.0000,25.0000,19.4224,30.8631,19.0585,32.4290
1637,21370,19.0000,29.0000,22.0000,30.0000,19.5466,30.5109,18.9757,32.1902
1638,21380,20.0000,29.0000,20.0000,28.0000,19.7225,30.2690,19.3555,32.5336
1639,21390,20.0000,27.0000,21.0000,29.0000,19.8493,30.0121,19.3555,32.5336
1640,21400,18.0000,27.0000,17.0000,25.0000,19.7587,29.5873,19.4030,32.5033
1641,21410,15.0000,32.0000,19.0000,29.0000,19.6395,29.1983,19.3656,32.2329
1642,21420,17.0000,22.0000,16.0000,23.0000,19.4917,28.8079,19.5840,32.6850
1643,21430,18.0000,28.0000,18.0000,26.0000,19.2923,28.2008,19.6556,32.6393
1644,21440,14.0000,21.0000,16.0000,24.0000,19.1166,27.8102,19.6556,32.6393
1645,21450,15.0000,23.0000,16.0000,24.0000,18.8326,27.1871,19.5075,32.1422
1646,21460,18.0000,26.0000,16.0000,22.0000,18.5709,26.6087,19.5311,32.1271
1647,21470,25.0000,35.0000,20.0000,29.0000,18.4648,26.2351,18.9291,31.0782
1648,21480,23.0000,35.0000,18.0000,24.0000,18.5100,26.0067,18.8485,30.8502
1649,21490,20.0000,29.0000,19.0000,26.0000,18.4752,25.6791,18.7459,30.6391
1650,21500,20.0000,33.0000,18.0000,26.0000,18.4508,25.5376,18.7459,30.6390
1651,21510,20.0000,30.0000,21.0000,29.0000,18.5551,25.5000,18.7687,30.6243
1652,21520,19.0000,29.0000,18.0000,28.0000,18.5635,25.5825,18.6896,30.4002
1653,21530,17.0000,23.0000,19.0000,27.0000,18.5735,25.5698,18.8375,30.5801
1654,21540,19.0000,28.0000,17.0000,24.0000,18.4668,25.2999,18.7125,30.3856
1655,21550,18.0000,27.0000,19.0000,28.0000,18.4499,25.2436,18.8145,30.5948
1656,21560,19.0000,27.0000,18.0000,28.0000,18.4180,25.2556,18.8833,30.5506
1657,21570,20.0000,36.0000,19.0000,27.0000,18.4382,25.2503,19.0096,30.7466
1658,21580,18.0000,27.0000,18.0000,28.0000,18.4166,25.2380,18.9866,30.7615
1659,21590,22.0000,31.0000,19.0000,29.0000,18.3401,25.2839,18.8832,30.5505
1660,21600,20.0000,30.0000,20.0000,31.0000,18.5570,25.6577,18.9062,30.5358
1661,21610,22.0000,29.0000,20.0000,31.0000,18.6603,25.9547,18.9292,30.5210
1662,21620,25.0000,39.0000,22.0000,33.0000,18.8252,26.2315,18.9178,30.2532
1663,21630,17.0000,25.0000,21.0000,33.0000,19.1303,26.7799,18.8156,30.0462
1664,21640,19.0000,29.0000,19.0000,30.0000,19.1913,27.0886,18.7822,29.7972
1665,21650,19.0000,22.0000,20.0000,27.0000,19.2432,27.1151,18.8275,29.7679
1666,21660,19.0000,29.0000,20.0000,30.0000,19.3169,27.1948,18.6041,29.3778
1667,21670,19.0000,26.0000,19.0000,26.0000,19.3196,27.1712,18.5942,29.1200
1668,21680,18.0000,25.0000,18.0000,25.0000,19.2963,27.0021,18.7059,29.0476
1669,21690,19.0000,28.0000,17.0000,24.0000,19.1633,26.7405,18.7505,29.0185
1670,21700,18.0000,25.0000,17.0000,24.0000,18.9387,26.4382,18.6734,28.8065
1671,21710,21.0000,19.0000,17.0000,22.0000,18.7977,26.1013,18.6734,28.8065
1672,21720,18.0000,24.0000,18.0000,24.0000,18.6289,25.7726,18.5748,28.6108
1673,21730,21.0000,24.0000,18.0000,25.0000,18.5684,25.5545,18.6413,28.5675
1674,21740,15.0000,24.0000,17.0000,24.0000,18.4856,25.3838,18.7078,28.5243
1675,21750,20.0000,21.0000,16.0000,22.0000,18.2138,25.0566,18.5872,28.3446
1676,21760,12.0000,21.0000,14.0000,21.0000,17.9283,24.7053,18.6535,28.3016
1677,21770,19.0000,20.0000,18.0000,23.0000,17.6934,24.3271,18.7964,28.4665
1678,21780,19.0000,25.0000,19.0000,25.0000,17.7539,24.2460,18.7639,28.2297
1679,21790,21.0000,21.0000,19.0000,24.0000,17.8157,24.1335,18.8302,28.1865
1680,21800,19.0000,27.0000,18.0000,26.0000,17.8333,24.0978,18.7536,27.9803
1681,21810,21.0000,22.0000,20.0000,27.0000,17.9103,24.1441,18.9407,28.1145
1682,21820,21.0000,28.0000,21.0000,27.0000,18.1276,24.2686,18.9076,27.8799
1683,21830,20.0000,22.0000,20.0000,26.0000,18.2781,24.3182,19.0512,28.0424
1684,21840,20.0000,26.0000,19.0000,25.0000,18.3812,24.3117,19.1840,27.9559
1685,21850,19.0000,22.0000,19.0000,25.0000,18.4223,24.2684,19.2283,27.9271
1686,21860,18.0000,25.0000,18.0000,25.0000,18.4282,24.2311,19.3169,27.8693
1687,21870,20.0000,22.0000,20.0000,24.0000,18.4353,24.1326,19.2383,27.6642
1688,21880,20.0000,26.0000,20.0000,25.0000,18.5923,24.1013,18.9407,27.1016
1689,21890,20.0000,26.0000,20.0000,24.0000,18.7091,24.0665,18.8648,26.9029
1690,21900,20.0000,25.0000,20.0000,25.0000,18.8208,24.0207,18.6719,26.5387
1691,21910,20.0000,25.0000,20.0000,24.0000,18.9282,23.9643,18.5552,26.3728
1692,21920,19.0000,25.0000,19.0000,25.0000,18.9881,23.9224,18.6194,26.3306
1693,21930,19.0000,25.0000,19.0000,25.0000,19.0198,23.9107,18.6836,26.2884
1694,21940,20.0000,21.0000,19.0000,24.0000,19.0330,23.8860,18.7050,26.2744
1695,21950,19.0000,27.0000,19.0000,25.0000,19.1198,23.8912,18.7692,26.2321
1696,21960,17.0000,20.0000,18.0000,23.0000,19.1106,23.8487,18.7166,26.0261
1697,21970,19.0000,23.0000,17.0000,22.0000,18.9764,23.6204,18.7166,26.0261
1698,21980,19.0000,25.0000,19.0000,24.0000,18.9556,23.4720,18.7806,25.9840
1699,21990,20.0000,22.0000,19.0000,22.0000,18.9519,23.3334,18.5913,25.6326
1700,22000,17.0000,20.0000,17.0000,20.0000,18.9052,23.0780,18.3422,25.3285
1701,22010,13.0000,18.0000,16.0000,20.0000,18.7249,22.7265,18.1387,25.0019
1702,22020,18.0000,16.0000,17.0000,20.0000,18.4706,22.3964,18.0277,24.8473
1703,22030,19.0000,22.0000,18.0000,19.0000,18.4041,21.9872,18.0485,24.8336
1704,22040,19.0000,22.0000,19.0000,22.0000,18.3991,21.7833,18.0898,24.8062
1705,22050,22.0000,20.0000,19.0000,21.0000,18.4364,21.6504,18.1520,24.7650
1706,22060,18.0000,20.0000,17.0000,20.0000,18.3969,21.4117,18.2634,24.9192
1707,22070,18.0000,23.0000,18.0000,20.0000,18.3518,21.1643,18.1933,24.7375
1708,22080,18.0000,22.0000,18.0000,21.0000,18.3007,20.9497,18.1933,24.7375
1709,22090,18.0000,21.0000,18.0000,22.0000,18.2937,20.9057,18.2555,24.6963
1710,22100,19.0000,21.0000,19.0000,21.0000,18.3044,20.8044,18.2970,24.6688
1711,22110,20.0000,23.0000,21.0000,23.0000,18.4060,20.7635,18.3177,24.6551
1712,22120,22.0000,23.0000,21.0000,24.0000,18.6130,20.8887,18.4299,24.8089
1713,22130,25.0000,27.0000,21.0000,22.0000,18.8678,20.9284,18.4924,24.7676
1714,22140,29.0000,41.0000,19.0000,20.0000,18.9543,20.7899,18.5132,24.7538
1715,22150,18.0000,18.0000,17.0000,18.0000,18.8239,20.5315,18.4421,24.5725
1716,22160,21.0000,21.0000,17.0000,18.0000,18.7051,20.1714,18.5044,24.5313
1717,22170,24.0000,31.0000,22.0000,26.0000,18.7650,20.1546,18.4336,24.3516
1718,22180,12.0000,16.0000,20.0000,21.0000,18.9847,20.3206,18.3553,23.9555
1719,22190,22.0000,21.0000,19.0000,21.0000,18.9816,20.2750,18.4373,23.9009
1720,22200,25.0000,19.0000,23.0000,20.0000,19.1895,20.1856,18.2985,23.5517
1721,22210,28.0000,13.0000,24.0000,17.0000,19.5717,19.9700,18.1616,23.2077
1722,22220,28.0000,14.0000,26.0000,15.0000,20.0769,19.4935,18.3435,23.0864
1723,22230,26.0000,15.0000,28.0000,13.0000,20.7491,18.8667,18.4041,23.0459
1724,22240,23.0000,18.0000,21.0000,18.0000,21.1134,18.4816,18.3758,22.8494
1725,22250,18.0000,22.0000,20.0000,19.0000,21.2339,18.2961,18.3758,22.8494
1726,22260,17.0000,21.0000,17.0000,22.0000,21.0517,18.4190,18.2875,22.6947
1727,22270,12.0000,25.0000,15.0000,22.0000,20.6796,18.5681,18.3076,22.6813
1728,22280,23.0000,21.0000,21.0000,21.0000,20.5830,18.6258,18.3277,22.6679
1729,22290,23.0000,21.0000,22.0000,22.0000,20.7325,18.7542,18.3477,22.6545
1730,22300,20.0000,21.0000,22.0000,21.0000,20.9144,18.8380,18.4564,22.7956
1731,22310,23.0000,22.0000,21.0000,22.0000,20.9846,18.9578,18.5371,22.7417
1732,22320,22.0000,21.0000,23.0000,21.0000,21.1422,19.0837,18.5083,22.5470
1733,22330,23.0000,23.0000,22.0000,23.0000,21.2894,19.2333,18.5199,22.3270
1734,22340,21.0000,27.0000,23.0000,23.0000,21.4356,19.4702,18.5800,22.2867
1735,22350,23.0000,28.0000,23.0000,28.0000,21.6289,19.9358,18.6711,22.0148
1736,22360,20.0000,22.0000,20.0000,23.0000,21.6947,20.3499,18.8205,22.1257
1737,22370,18.0000,21.0000,19.0000,21.0000,21.6025,20.4461,18.9208,22.0585
1738,22380,22.0000,22.0000,20.0000,23.0000,21.4471,20.5134,19.0010,22.0048
1739,22390,18.0000,20.0000,19.0000,21.0000,21.3296,20.6021,19.0109,21.7870
1740,22400,21.0000,20.0000,19.0000,20.0000,21.1623,20.5969,19.0909,21.7334
1741,22410,20.0000,21.0000,21.0000,21.0000,21.1683,20.5765,18.8420,21.2759
1742,22420,21.0000,21.0000,21.0000,21.0000,21.1971,20.5994,18.7930,21.1035
1743,22430,22.0000,20.0000,22.0000,21.0000,21.2823,20.6218,18.6856,20.9721
1744,22440,24.0000,23.0000,23.0000,22.0000,21.4289,20.6607,18.6571,20.7890
1745,22450,20.0000,21.0000,21.0000,22.0000,21.5078,20.7817,18.9508,20.9975
1746,22460,22.0000,21.0000,21.0000,20.0000,21.5142,20.7545,18.9016,20.8267
1747,22470,20.0000,22.0000,21.0000,21.0000,21.5184,20.7379,19.0888,20.9046
1748,22480,21.0000,20.0000,21.0000,21.0000,21.5204,20.7555,19.2776,20.9831
1749,22490,21.0000,20.0000,21.0000,22.0000,21.5206,20.7809,19.1375,20.6679
1750,22500,21.0000,20.0000,21.0000,20.0000,21.5106,20.7544,18.4333,19.7560
1751,22510,18.0000,18.0000,21.0000,21.0000,21.4992,20.7551,18.3303,19.6333
1752,22520,20.0000,20.0000,19.0000,19.0000,21.3181,20.6377,18.0820,19.2319
1753,22530,19.0000,20.0000,19.0000,20.0000,21.1614,20.5767,17.9630,19.1256
1754,22540,19.0000,24.0000,19.0000,21.0000,21.0067,20.5850,18.0192,19.0874
1755,22550,19.0000,19.0000,20.0000,20.0000,20.9394,20.5845,18.0192,19.0874
1756,22560,19.0000,24.0000,19.0000,20.0000,20.8146,20.4943,17.9569,18.9438
1757,22570,20.0000,18.0000,19.0000,18.0000,20.6789,20.3422,17.9755,18.9311
1758,22580,18.0000,20.0000,19.0000,18.0000,20.5392,20.1135,18.0130,18.9056
1759,22590,18.0000,17.0000,19.0000,19.0000,20.4249,19.9972,18.0316,18.8928
1760,22600,22.0000,23.0000,19.0000,21.0000,20.2526,19.9364,18.0503,18.8801
1761,22610,19.0000,19.0000,20.0000,20.0000,20.1996,19.9755,18.0877,18.8547
1762,22620,30.0000,42.0000,21.0000,22.0000,20.1737,19.9741,18.1812,18.7909
1763,22630,25.0000,24.0000,28.0000,37.0000,20.6582,21.1035,18.3008,18.8957
1764,22640,17.0000,15.0000,22.0000,22.0000,20.9293,21.4742,18.3384,18.8702
1765,22650,17.0000,20.0000,21.0000,21.0000,20.9559,21.4603,18.2749,18.7273
1766,22660,22.0000,19.0000,21.0000,20.0000,20.9728,21.4118,18.3123,18.7017
1767,22670,26.0000,47.0000,21.0000,19.0000,20.9884,21.2818,18.3873,18.6507
1768,22680,18.0000,17.0000,18.0000,18.0000,20.8767,21.0639,18.4810,18.5869
1769,22690,17.0000,30.0000,19.0000,18.0000,20.6706,20.8209,18.6018,18.6911
1770,22700,21.0000,19.0000,20.0000,18.0000,20.5415,20.5913,18.5185,18.5614
1771,22710,21.0000,19.0000,21.0000,20.0000,20.5579,20.4458,18.5105,18.3816
1772,22720,24.0000,18.0000,22.0000,20.0000,20.5987,20.3962,18.5292,18.3689
1773,22730,22.0000,20.0000,21.0000,19.0000,20.6801,20.2900,18.5399,18.1778
1774,22740,23.0000,19.0000,21.0000,19.0000,20.6488,20.1810,18.4948,18.0259
1775,22750,22.0000,17.0000,22.0000,19.0000,20.7025,20.1114,18.5055,17.8371
1776,22760,20.0000,25.0000,20.0000,19.0000,20.7275,19.9453,18.4977,17.6622
1777,22770,23.0000,19.0000,21.0000,19.0000,20.6860,19.8374,18.6269,17.5739
1778,22780,19.0000,27.0000,20.0000,20.0000,20.7528,19.7862,18.6823,17.5361
1779,22790,18.0000,16.0000,18.0000,18.0000,20.6175,19.6707,18.4747,17.1443
1780,22800,17.0000,16.0000,17.0000,18.0000,20.3812,19.4877,18.2420,16.9538
1781,22810,21.0000,18.0000,19.0000,18.0000,20.1660,19.2825,18.3943,17.0238
1782,22820,21.0000,19.0000,20.0000,18.0000,20.1328,19.1612,18.1630,16.8348
1783,22830,19.0000,17.0000,21.0000,20.0000,20.1770,19.1058,18.1384,16.6796
1784,22840,19.0000,16.0000,20.0000,17.0000,20.1694,18.9624,18.1385,16.6796
1785,22850,30.0000,40.0000,18.0000,16.0000,20.0307,18.6962,18.2894,16.7480
1786,22860,19.0000,16.0000,19.0000,16.0000,19.8085,18.3858,18.3616,16.6984
1787,22870,17.0000,18.0000,20.0000,17.0000,19.7621,18.1487,18.4159,16.6612
1788,22880,23.0000,20.0000,20.0000,18.0000,19.7351,17.9821,18.4882,16.6115
1789,22890,34.0000,47.0000,22.0000,19.0000,19.8504,17.9754,18.5787,16.5494
1790,22900,18.0000,16.0000,22.0000,19.0000,20.0920,18.0212,18.7152,16.2833
1791,22910,18.0000,15.0000,18.0000,17.0000,19.9785,17.9198,18.7694,16.2460
1792,22920,18.0000,14.0000,19.0000,16.0000,19.8718,17.7437,18.8958,16.1591
1793,22930,19.0000,17.0000,18.0000,15.0000,19.6941,17.4434,18.9230,15.9690
1794,22940,17.0000,17.0000,18.0000,18.0000,19.5571,17.3194,19.0311,15.8946
1795,22950,19.0000,17.0000,18.0000,17.0000,19.3850,17.2457,19.0492,15.8822
1796,22960,20.0000,22.0000,19.0000,20.0000,19.2988,17.2644,18.9768,15.5924
1797,22970,19.0000,15.0000,19.0000,18.0000,19.2685,17.3919,18.7988,15.3800
1798,22980,21.0000,22.0000,19.0000,18.0000,19.2075,17.3008,18.6584,15.1461
1799,22990,22.0000,20.0000,21.0000,21.0000,19.2103,17.4204,18.3901,14.8433
1800,23000,19.0000,15.0000,22.0000,19.0000,19.3871,17.6076,18.2201,14.6407
1801,23010,21.0000,17.0000,19.0000,15.0000,19.3420,17.3921,18.3483,14.7115
1802,23020,24.0000,19.0000,23.0000,19.0000,19.4608,17.3226,18.7467,15.0851
1803,23030,22.0000,18.0000,24.0000,19.0000,19.8023,17.4336,18.2418,14.3094
1804,23040,24.0000,18.0000,23.0000,19.0000,20.0583,17.4571,18.0748,14.1130
1805,23050,24.0000,24.0000,24.0000,19.0000,20.3864,17.5319,18.3213,14.0976
1806,23060,20.0000,14.0000,20.0000,15.0000,20.4672,17.3711,18.2631,13.9821
1807,23070,21.0000,22.0000,18.0000,13.0000,20.3619,17.0132,18.1141,13.7772
1808,23080,19.0000,13.0000,18.0000,12.0000,20.1588,16.5360,18.1141,13.7772
1809,23090,21.0000,19.0000,21.0000,17.0000,20.1250,16.3103,17.8605,13.4982
1810,23100,19.0000,13.0000,22.0000,16.0000,20.2865,16.2482,17.8385,13.3635
1811,23110,18.0000,12.0000,19.0000,14.0000,20.2696,16.0233,17.9056,13.3166
1812,23120,22.0000,16.0000,21.0000,15.0000,20.2118,15.7610,17.8669,13.1945
1813,23130,17.0000,11.0000,21.0000,14.0000,20.3498,15.6409,17.8669,13.1945
1814,23140,17.0000,11.0000,18.0000,12.0000,20.2437,15.3082,17.9171,13.1594
1815,23150,23.0000,17.0000,18.0000,12.0000,19.9991,14.8607,18.1240,13.1643
1816,23160,21.0000,15.0000,22.0000,16.0000,20.0302,14.6945,18.0342,13.0776
1817,23170,19.0000,12.0000,19.0000,13.0000,20.0915,14.5461,18.1013,13.0308
1818,23180,21.0000,19.0000,19.0000,13.0000,19.9974,14.2737,18.1013,13.0308
1819,23190,19.0000,13.0000,19.0000,13.0000,19.9086,14.0625,18.2818,13.2043
1820,23200,21.0000,16.0000,19.0000,13.0000,19.8239,13.8407,18.2585,13.0704
1821,23210,21.0000,15.0000,19.0000,14.0000,19.7443,13.6690,18.2354,12.9372
1822,23220,21.0000,16.0000,21.0000,16.0000,19.7782,13.6779,18.3931,12.9764
1823,23230,20.0000,14.0000,21.0000,16.0000,19.9358,13.7423,18.4099,12.9647
1824,23240,21.0000,15.0000,21.0000,15.0000,20.0202,13.7420,18.4942,12.9059
1825,23250,22.0000,16.0000,22.0000,16.0000,20.1180,13.7640,18.5447,12.8707
1826,23260,21.0000,15.0000,21.0000,15.0000,20.2526,13.7973,18.5952,12.8353
1827,23270,19.0000,13.0000,20.0000,14.0000,20.2307,13.6923,18.6627,12.7883
1828,23280,22.0000,15.0000,21.0000,15.0000,20.2858,13.6559,18.5973,12.5359
1829,23290,34.0000,49.0000,22.0000,15.0000,20.4122,13.6655,18.5733,12.4050
1830,23300,20.0000,14.0000,21.0000,14.0000,20.5218,13.6353,18.7817,12.4070
1831,23310,19.0000,13.0000,19.0000,12.0000,20.4639,13.4482,18.6160,12.2282
1832,23320,18.0000,12.0000,19.0000,12.0000,20.3588,13.2320,18.7993,12.1000
1833,23330,19.0000,12.0000,20.0000,12.0000,20.2651,13.0282,18.8827,12.0416
1834,23340,18.0000,11.0000,19.0000,12.0000,20.2065,12.8366,18.6601,11.7619
1835,23350,17.0000,10.0000,18.0000,11.0000,20.0349,12.5832,18.6363,11.6353
1836,23360,20.0000,10.0000,18.0000,10.0000,19.8590,12.2667,18.4418,11.4875
1837,23370,16.0000,9.0000,17.0000,9.0000,19.6455,11.9153,18.4417,11.4875
1838,23380,21.0000,14.0000,18.0000,10.0000,19.4097,11.5951,18.4580,11.4760
1839,23390,18.0000,10.0000,18.0000,10.0000,19.2617,11.3629,18.3146,11.2959
1840,23400,19.0000,11.0000,18.0000,10.0000,19.1201,11.1027,18.2759,11.1839
1841,23410,19.0000,10.0000,18.0000,10.0000,19.0045,10.8701,18.3083,11.1611
1842,23420,20.0000,12.0000,21.0000,13.0000,19.0150,10.7816,18.2536,11.0613
1843,23430,18.0000,10.0000,20.0000,12.0000,19.0769,10.7706,18.1509,10.9960
1844,23440,21.0000,12.0000,20.0000,13.0000,19.0949,10.7396,17.9636,10.8554
1845,23450,20.0000,13.0000,21.0000,13.0000,19.2060,10.7835,17.9584,10.7239
1846,23460,17.0000,10.0000,18.0000,12.0000,19.2288,10.8527,17.9215,10.6156
1847,23470,20.0000,17.0000,17.0000,12.0000,19.0607,10.8093,18.0168,10.5483
1848,23480,19.0000,12.0000,20.0000,13.0000,18.9933,10.8230,18.1338,10.6002
1849,23490,15.0000,10.0000,21.0000,13.0000,19.0874,10.8987,18.2774,10.4989
1850,23500,19.0000,12.0000,19.0000,12.0000,19.1285,10.9278,18.3413,10.4538
1851,23510,20.0000,13.0000,21.0000,14.0000,19.1539,10.9784,18.7399,10.4443
1852,23520,22.0000,13.0000,20.0000,12.0000,19.2366,11.0294,18.8204,10.3875
1853,23530,20.0000,12.0000,20.0000,12.0000,19.2761,11.0251,18.9493,10.2967
1854,23540,20.0000,12.0000,20.0000,13.0000,19.3227,11.0837,18.8691,10.0814
1855,23550,20.0000,12.0000,20.0000,12.0000,19.3677,11.1002,18.9252,9.9071
1856,23560,24.0000,16.0000,21.0000,12.0000,19.4784,11.1023,18.8777,9.6734
1857,23570,21.0000,13.0000,21.0000,13.0000,19.6004,11.1820,18.7517,9.4983
1858,23580,23.0000,17.0000,22.0000,15.0000,19.7947,11.3729,18.5890,9.2230
1859,23590,19.0000,11.0000,21.0000,13.0000,19.9714,11.5402,18.5890,9.2230
1860,23600,17.0000,9.0000,19.0000,10.0000,19.9871,11.4646,18.5198,9.1433
1861,23610,21.0000,11.0000,20.0000,10.0000,19.9255,11.2497,18.6202,9.2008
1862,23620,19.0000,8.0000,21.0000,10.0000,20.0029,11.0910,18.6672,9.1675
1863,23630,18.0000,8.0000,19.0000,9.0000,19.9992,10.8563,18.5978,9.0880
1864,23640,17.0000,8.0000,18.0000,9.0000,19.9037,10.6201,18.7538,8.9774
1865,23650,20.0000,10.0000,18.0000,9.0000,19.7043,10.3397,18.8475,8.9110
1866,23660,22.0000,12.0000,23.0000,13.0000,19.7967,10.3410,18.7777,8.8324
1867,23670,21.0000,13.0000,21.0000,11.0000,19.9407,10.3766,18.7083,8.7543
1868,23680,24.0000,14.0000,23.0000,12.0000,20.0898,10.3998,18.9961,8.9345
1869,23690,26.0000,12.0000,22.0000,14.0000,20.3060,10.5750,18.9100,8.8666
1870,23700,18.0000,10.0000,21.0000,12.0000,20.4621,10.7278,18.7859,8.6992
1871,23710,23.0000,18.0000,21.0000,13.0000,20.4608,10.7521,18.7011,8.6326
1872,23720,20.0000,12.0000,20.0000,12.0000,20.4913,10.8579,18.7012,8.6327
1873,23730,20.0000,11.0000,21.0000,13.0000,20.4954,10.9605,18.6787,8.5227
1874,23740,23.0000,12.0000,21.0000,12.0000,20.5635,11.0695,18.6787,8.5227
1875,23750,19.0000,10.0000,21.0000,12.0000,20.6769,11.1585,18.6717,8.4024
1876,23760,25.0000,18.0000,23.0000,16.0000,20.7761,11.2863,18.7178,8.3695
1877,23770,29.0000,17.0000,24.0000,14.0000,21.0696,11.7432,18.8103,8.3039
1878,23780,13.0000,18.0000,31.0000,17.0000,21.6967,12.0843,18.8565,8.2710
1879,23790,32.0000,15.0000,31.0000,15.0000,22.5359,12.4159,19.0261,8.1505
1880,23800,22.0000,24.0000,28.0000,16.0000,23.3006,12.7360,19.1032,8.0956
1881,23810,20.0000,9.0000,23.0000,11.0000,23.5904,12.8543,19.3436,8.0502
1882,23820,20.0000,10.0000,20.0000,10.0000,23.4795,12.6667,19.4924,8.0707
1883,23830,26.0000,10.0000,22.0000,10.0000,23.3443,12.4942,19.7414,7.8938
1884,23840,25.0000,9.0000,25.0000,10.0000,23.5274,12.3367,19.8193,7.8385
1885,23850,24.0000,8.0000,24.0000,9.0000,23.7716,12.1177,20.0328,7.8141
1886,23860,20.0000,8.0000,22.0000,8.0000,23.8166,11.8070,20.0798,7.7808
1887,23870,31.0000,25.0000,20.0000,8.0000,23.6561,11.4862,20.2833,7.6363
1888,23880,20.0000,7.0000,20.0000,8.0000,23.4607,11.1756,20.3303,7.6029
1889,23890,27.0000,26.0000,21.0000,9.0000,23.2934,10.9033,20.3773,7.5695
1890,23900,17.0000,7.0000,18.0000,8.0000,22.9979,10.6300,20.4087,7.5472
1891,23910,29.0000,32.0000,17.0000,7.0000,22.5587,10.3015,20.4124,7.4173
1892,23920,21.0000,7.0000,19.0000,7.0000,22.2098,9.9683,20.5655,7.4359
1893,23930,24.0000,8.0000,23.0000,8.0000,22.1493,9.6702,20.6126,7.4025
1894,23940,27.0000,5.0000,26.0000,8.0000,22.3661,9.4847,20.5532,7.3173
1895,23950,25.0000,8.0000,26.0000,9.0000,22.7039,9.2697,20.5254,7.2104
1896,23960,20.0000,7.0000,22.0000,8.0000,22.8652,9.1590,20.4666,7.1262
1897,23970,20.0000,6.0000,20.0000,7.0000,22.7087,8.9308,20.6035,7.1550
1898,23980,26.0000,14.0000,22.0000,8.0000,22.6049,8.7227,20.5444,7.0709
1899,23990,18.0000,7.0000,21.0000,8.0000,22.5717,8.5536,20.5288,7.0820
1900,24000,18.0000,6.0000,18.0000,7.0000,22.3449,8.3549,20.5133,7.0930
1901,24010,20.0000,7.0000,19.0000,7.0000,22.0577,8.1348,20.5289,7.0820
1902,24020,18.0000,7.0000,21.0000,8.0000,21.9364,7.9891,20.5600,7.0599
1903,24030,25.0000,17.0000,19.0000,9.0000,21.7437,7.9471,20.6815,7.0995
1904,24040,29.0000,20.0000,25.0000,14.0000,21.7297,8.0953,20.6690,6.9824
1905,24050,23.0000,20.0000,25.0000,17.0000,22.1658,8.7843,20.7313,6.9381
1906,24060,23.0000,8.0000,21.0000,8.0000,22.1072,8.8094,20.9316,6.9218
1907,24070,24.0000,11.0000,23.0000,11.0000,22.1682,8.8054,21.1490,6.8942
1908,24080,24.0000,10.0000,24.0000,12.0000,22.2838,8.9939,21.3048,6.9111
1909,24090,24.0000,10.0000,24.0000,13.0000,22.4258,9.2405,21.6671,6.9117
1910,24100,25.0000,12.0000,25.0000,14.0000,22.6352,9.4714,21.7306,6.8666
1911,24110,24.0000,11.0000,24.0000,14.0000,22.8415,9.9039,22.0016,6.8046
1912,24120,26.0000,22.0000,24.0000,13.0000,22.9752,10.1124,22.0973,6.7366
1913,24130,22.0000,9.0000,22.0000,9.0000,22.9673,10.1695,22.3065,6.7193
1914,24140,23.0000,22.0000,23.0000,10.0000,22.9501,10.1158,22.2890,6.6008
1915,24150,23.0000,9.0000,25.0000,11.0000,23.1260,10.1576,22.1910,6.4108
1916,24160,22.0000,21.0000,25.0000,11.0000,23.2497,10.1885,22.2069,6.3996
1917,24170,26.0000,9.0000,25.0000,10.0000,23.4158,10.2511,22.2704,6.3544
1918,24180,24.0000,9.0000,25.0000,10.0000,23.5983,10.2437,22.2863,6.3431
1919,24190,25.0000,9.0000,24.0000,10.0000,23.7380,10.2282,22.3659,6.2867
1920,24200,26.0000,10.0000,26.0000,11.0000,23.9127,10.2475,22.4472,6.3585
1921,24210,27.0000,11.0000,26.0000,11.0000,24.1528,10.3079,22.4951,6.3246
1922,24220,27.0000,8.0000,27.0000,11.0000,24.4148,10.3742,22.7400,6.4123
1923,24230,25.0000,20.0000,27.0000,11.0000,24.7108,10.4196,22.8878,6.4394
1924,24240,24.0000,8.0000,25.0000,9.0000,24.8795,10.4116,22.9523,6.3938
1925,24250,21.0000,19.0000,25.0000,10.0000,24.9455,10.3113,22.8526,6.3326
1926,24260,26.0000,8.0000,25.0000,9.0000,25.0046,10.2488,22.8175,6.2263
1927,24270,20.0000,17.0000,26.0000,9.0000,25.1669,10.1138,22.8335,6.2149
1928,24280,23.0000,8.0000,24.0000,8.0000,25.2081,9.9927,22.8978,6.1695
1929,24290,23.0000,9.0000,23.0000,10.0000,25.1098,9.9189,22.9138,6.1581
1930,24300,26.0000,10.0000,23.0000,11.0000,24.9801,9.9578,23.0296,6.2072
1931,24310,23.0000,8.0000,23.0000,10.0000,24.8876,10.0027,23.1622,6.2451
1932,24320,23.0000,10.0000,22.0000,9.0000,24.7338,9.9461,23.1784,6.2337
1933,24330,21.0000,8.0000,20.0000,9.0000,24.4745,9.9342,23.2796,6.2948
1934,24340,21.0000,13.0000,22.0000,10.0000,24.2053,9.8555,23.2957,6.2833
1935,24350,23.0000,9.0000,24.0000,11.0000,24.1849,9.9166,23.2269,6.1994
1936,24360,24.0000,18.0000,22.0000,9.0000,24.0945,9.8643,23.3607,6.2374
1937,24370,26.0000,9.0000,25.0000,10.0000,24.0939,9.8155,23.4628,6.2988
1938,24380,24.0000,8.0000,25.0000,10.0000,24.2186,9.8284,23.4256,6.1915
1939,24390,24.0000,8.0000,24.0000,9.0000,24.2428,9.7810,23.5768,6.2182
1940,24400,26.0000,8.0000,25.0000,10.0000,24.2827,9.7204,23.8880,6.4038
1941,24410,24.0000,7.0000,25.0000,8.0000,24.4025,9.6459,24.4869,6.6738
1942,24420,25.0000,7.0000,24.0000,8.0000,24.3908,9.4746,24.5037,6.6620
1943,24430,20.0000,27.0000,27.0000,7.0000,24.4845,9.2528,24.5372,6.6384
1944,24440,28.0000,6.0000,28.0000,7.0000,24.8028,9.0388,24.7133,6.6555
1945,24450,24.0000,17.0000,26.0000,9.0000,25.0123,8.8814,24.8906,6.6727
1946,24460,28.0000,9.0000,28.0000,10.0000,25.2296,8.9084,24.7975,6.5963
1947,24470,16.0000,20.0000,25.0000,8.0000,25.3833,8.8759,24.9414,6.6371
1948,24480,25.0000,8.0000,25.0000,8.0000,25.4112,8.7555,24.8648,6.5489
1949,24490,24.0000,7.0000,24.0000,8.0000,25.3927,8.6746,25.1709,6.6185
1950,24500,25.0000,7.0000,24.0000,8.0000,25.2882,8.5740,25.2048,6.5946
1951,24510,28.0000,8.0000,26.0000,8.0000,25.3216,8.4474,25.3341,6.6476
1952,24520,27.0000,7.0000,27.0000,9.0000,25.5073,8.3869,25.2388,6.5708
1953,24530,27.0000,7.0000,26.0000,8.0000,25.6675,8.3216,25.2388,6.5708
1954,24540,26.0000,7.0000,27.0000,7.0000,25.8347,8.1630,25.2558,6.5588
1955,24550,27.0000,9.0000,27.0000,9.0000,25.9913,8.0635,25.1104,6.5182
1956,24560,25.0000,7.0000,25.0000,9.0000,26.0560,8.0855,25.0765,6.5420
1957,24570,26.0000,8.0000,25.0000,9.0000,26.0318,8.0932,25.0258,6.5776
1958,24580,23.0000,15.0000,25.0000,10.0000,26.0320,8.1371,24.8985,6.5252
1959,24590,26.0000,9.0000,24.0000,9.0000,25.9437,8.2317,24.8143,6.5845
1960,24600,25.0000,17.0000,27.0000,11.0000,26.0112,8.3336,24.7470,6.6318
1961,24610,26.0000,11.0000,26.0000,12.0000,26.0806,8.5422,24.7893,6.7439
1962,24620,27.0000,17.0000,26.0000,11.0000,26.1114,8.7569,25.0108,6.8747
1963,24630,29.0000,11.0000,28.0000,11.0000,26.2921,8.8821,25.1495,7.0672
1964,24640,28.0000,11.0000,28.0000,13.0000,26.4961,9.1480,25.4213,7.3181
1965,24650,28.0000,13.0000,28.0000,12.0000,26.6880,9.3926,25.6345,7.4678
1966,24660,28.0000,13.0000,28.0000,14.0000,26.8683,9.7194,25.5475,7.5287
1967,24670,24.0000,9.0000,27.0000,13.0000,27.0287,10.0973,25.7980,7.6563
1968,24680,23.0000,7.0000,24.0000,10.0000,26.9432,10.2350,26.0825,7.9188
1969,24690,31.0000,24.0000,28.0000,12.0000,26.9365,10.3157,26.0648,7.9312
1970,24700,26.0000,12.0000,27.0000,13.0000,27.0661,10.5486,26.4768,8.2729
1971,24710,30.0000,33.0000,27.0000,12.0000,27.0798,10.7613,26.5995,8.3472
1972,24720,27.0000,11.0000,27.0000,11.0000,27.1401,10.8461,26.5634,8.3723
1973,24730,31.0000,32.0000,27.0000,11.0000,27.1952,10.9170,26.5273,8.3973
1974,24740,31.0000,11.0000,29.0000,11.0000,27.2952,10.9585,26.4913,8.4224
1975,24750,28.0000,10.0000,30.0000,12.0000,27.6050,11.0865,26.7385,8.5730
1976,24760,29.0000,9.0000,28.0000,10.0000,27.7394,11.1143,26.6840,8.6109
1977,24770,30.0000,13.0000,30.0000,12.0000,27.9090,11.1643,26.6658,8.6235
1978,24780,27.0000,14.0000,29.0000,15.0000,28.2082,11.4857,26.4697,8.5980
1979,24790,26.0000,12.0000,26.0000,13.0000,28.2262,11.7638,26.4515,8.6105
1980,24800,25.0000,25.0000,27.0000,13.0000,28.1671,11.9246,26.5205,8.7242
1981,24810,27.0000,11.0000,28.0000,12.0000,28.2349,12.0115,26.6446,8.8008
1982,24820,22.0000,21.0000,25.0000,15.0000,28.2043,12.1582,26.4660,8.7620
1983,24830,23.0000,19.0000,23.0000,17.0000,27.8947,12.5485,26.4117,8.7998
1984,24840,27.0000,15.0000,27.0000,18.0000,27.7282,13.0729,26.2166,8.7737
1985,24850,28.0000,12.0000,28.0000,13.0000,27.7534,13.4236,26.0409,8.7352
1986,24860,32.0000,16.0000,29.0000,15.0000,27.8331,13.5848,25.9023,8.6722
1987,24870,29.0000,12.0000,32.0000,15.0000,28.1488,13.8205,26.0540,8.8865
1988,24880,27.0000,16.0000,29.0000,16.0000,28.3676,14.0222,25.9509,8.7977
1989,24890,28.0000,18.0000,29.0000,15.0000,28.3969,14.2667,26.2441,9.0783
1990,24900,28.0000,17.0000,29.0000,16.0000,28.5651,14.5393,26.3128,9.1942
1991,24910,23.0000,24.0000,26.0000,27.0000,28.4833,15.2150,27.1621,9.7822
1992,24920,28.0000,14.0000,29.0000,19.0000,28.4846,16.1515,27.1246,9.8080
1993,24930,26.0000,21.0000,27.0000,19.0000,28.4723,16.4629,27.1433,9.7951
1994,24940,31.0000,17.0000,29.0000,20.0000,28.4355,17.0057,27.6500,10.1425
1995,24950,25.0000,24.0000,29.0000,19.0000,28.5784,17.3223,27.8029,10.2145
1996,24960,27.0000,21.0000,25.0000,23.0000,28.4390,17.9301,28.0735,10.3866
1997,24970,30.0000,16.0000,28.0000,18.0000,28.3292,18.4033,28.4868,10.6494
1998,24980,29.0000,16.0000,30.0000,16.0000,28.4812,18.4952,28.3092,10.5878
1999,24990,25.0000,28.0000,25.0000,17.0000,28.4802,18.5252,28.6495,10.9084
